Elastic Resource Allocation for Distributed Graph Processing Platforms

Distributed graph platforms like Pregel have used vertex- centric programming models to process the growing corpus of graph datasets using commodity clusters. The irregular structure of graphs cause load imbalances across machines operating on graph partitions, and this is exacerbated for non-stationary graph algorithms such as traversals, where not all parts of the graph are active at the same time. As a result, such graph platforms, even as they scale, do not make efficient use of distributed resources. Clouds offer elastic virtual machines that can be leveraged to improve the resource utilization for such platforms and hence reduce the monetary cost for their execution. In this paper, we propose strategies for elastic placement of graph partitions on Cloud VMs for subgraphcentric programming model to reduce the cost of execution compared to a static placement, even as we minimize the increase in makespan. These strategies are innovative in modeling the graph algorithms behavior. We validate our strategies for several graphs, using runtime tra- ces for their distributed execution of a Breadth First Search (BFS) algorithms on our subgraph-centric GoFFish graph platform. Our strategies are able to reduce the cost of exe- cution by up to 42%, compared to a static placement, while achieving a makespan that is within 29% of the optimal

==> Plots/csvFiles/BFS_FLAT_CITP_5M.csv <==
39,0,0,5
24,0,0,3
19,0,0,3
14,0,0,3
34,0,0,3
4,0,0,4
9,0,0,5
29,0,0,4
4,0,0,5
14,0,0,4
4,0,0,5
29,0,0,5
24,0,0,4
39,0,0,5
39,0,0,4
14,0,0,4
4,0,0,4
14,0,0,4
39,0,0,4
39,0,0,5
39,0,0,4
19,0,0,5
24,0,0,4
34,0,0,5
14,0,0,5
14,0,0,5
14,0,0,4
14,0,0,5
4,0,0,5
14,0,0,5
14,0,0,5
14,0,0,5
14,0,0,5
14,0,0,4
24,0,0,5
24,0,0,5
9,0,0,5
39,0,0,5
14,0,0,4
14,0,0,5
14,0,0,5
24,0,0,5
24,0,0,4
24,0,0,4
19,0,0,5
19,0,0,5
34,0,0,5
39,0,0,4
14,0,0,5
24,0,0,5
34,0,0,5
9,0,0,5
9,0,0,5
34,0,0,4
39,0,0,4
39,0,0,5
14,0,0,4
14,0,0,4
19,0,0,4
4,0,0,5
14,0,0,5
14,0,0,5
9,0,0,4
34,0,0,5
34,0,0,4
39,0,0,5
39,0,0,5
14,0,0,5
39,0,0,4
14,0,0,4
14,0,0,4
14,0,0,3
29,0,1,19
14,0,1,19
4,0,1,20
39,0,1,19
24,0,1,20
4,0,1,22
39,0,1,2
14,0,1,2
4,0,1,2
14,0,1,2
39,0,1,3
39,0,1,2
19,0,1,2
14,0,1,2
34,0,1,2
39,0,1,3
24,0,1,3
14,0,1,2
14,0,1,1
14,0,1,2
4,0,1,1
14,0,1,1
14,0,1,2
14,0,1,2
14,0,1,8
14,0,1,9
24,0,1,8
24,0,1,8
9,0,1,2
39,0,1,1
14,0,1,3
14,0,1,2
14,0,1,2
24,0,1,1
24,0,1,2
24,0,1,3
19,0,1,2
19,0,1,1
34,0,1,2
39,0,1,2
14,0,1,2
24,0,1,2
34,0,1,2
9,0,1,3
9,0,1,3
34,0,1,3
39,0,1,3
39,0,1,2
14,0,1,2
14,0,1,10
19,0,1,10
4,0,1,10
14,0,1,10
14,0,1,1
9,0,1,2
34,0,1,1
34,0,1,1
39,0,1,1
39,0,1,2
14,0,1,1
39,0,1,2
14,0,1,2
14,0,1,2
14,0,1,2
4,0,1,316
29,0,1,330
9,0,1,374
19,0,1,376
14,0,1,428
39,0,1,432
34,0,1,437
24,0,1,869
24,0,2,3
29,0,2,5
4,0,2,5
14,0,2,6
24,0,2,5
39,0,2,1
14,0,2,1
4,0,2,1
14,0,2,2
39,0,2,19
39,0,2,11
39,0,2,1
39,0,2,2
24,0,2,2
19,0,2,5
34,0,2,4
14,0,2,6
14,0,2,1
14,0,2,1
14,0,2,2
4,0,2,1
14,0,2,1
14,0,2,2
14,0,2,1
14,0,2,1
14,0,2,2
24,0,2,1
24,0,2,2
9,0,2,2
39,0,2,1
14,0,2,1
14,0,2,2
14,0,2,1
24,0,2,2
24,0,2,2
24,0,2,2
19,0,2,1
19,0,2,1
34,0,2,1
39,0,2,2
14,0,2,1
24,0,2,2
34,0,2,2
9,0,2,1
9,0,2,2
34,0,2,1
39,0,2,1
39,0,2,2
14,0,2,2
14,0,2,1
19,0,2,2
4,0,2,1
14,0,2,1
14,0,2,1
9,0,2,3
34,0,2,4
34,0,2,1
39,0,2,2
39,0,2,1
14,0,2,2
39,0,2,2
14,0,2,1
14,0,2,2
14,0,2,1
4,0,2,93
19,0,2,1893
4,0,2,1901
29,0,2,1993
9,0,2,2012
34,0,2,2074
39,0,2,2117
14,0,2,2173
29,0,3,21
14,0,3,22
39,0,3,2
39,0,3,24
14,0,3,4
24,0,3,28
4,0,3,33
4,0,3,9
4,0,3,37
14,0,3,4
39,0,3,5
39,0,3,8
39,0,3,8
19,0,3,8
24,0,3,8
34,0,3,3
14,0,3,4
14,0,3,5
14,0,3,5
14,0,3,7
4,0,3,7
14,0,3,5
14,0,3,5
14,0,3,6
14,0,3,6
14,0,3,7
24,0,3,6
24,0,3,6
9,0,3,5
39,0,3,5
14,0,3,6
14,0,3,5
14,0,3,6
24,0,3,6
24,0,3,5
24,0,3,4
19,0,3,5
19,0,3,7
39,0,3,7
34,0,3,10
14,0,3,6
24,0,3,6
34,0,3,5
9,0,3,6
9,0,3,6
39,0,3,5
39,0,3,6
14,0,3,5
34,0,3,13
14,0,3,4
19,0,3,4
4,0,3,5
14,0,3,6
14,0,3,6
9,0,3,4
34,0,3,5
34,0,3,5
39,0,3,5
39,0,3,4
14,0,3,4
39,0,3,4
14,0,3,5
14,0,3,5
14,0,3,5
19,0,3,488
24,0,3,503
29,0,3,506
4,0,3,931
14,0,3,977
9,0,3,1086
34,0,3,1101
39,0,3,1492
39,0,4,26
24,0,4,27
39,0,4,1
4,0,4,1
14,0,4,33
29,0,4,34
4,0,4,36
4,0,4,36
14,0,4,11
39,0,4,5
19,0,4,4
39,0,4,7
14,0,4,8
39,0,4,6
24,0,4,4
34,0,4,3
14,0,4,4
14,0,4,4
14,0,4,4
14,0,4,5
4,0,4,6
14,0,4,5
14,0,4,6
14,0,4,6
14,0,4,6
14,0,4,8
24,0,4,8
24,0,4,2
14,0,4,3
14,0,4,3
9,0,4,5
39,0,4,4
14,0,4,5
24,0,4,4
24,0,4,2
24,0,4,5
19,0,4,6
19,0,4,6
34,0,4,6
39,0,4,4
14,0,4,4
24,0,4,4
34,0,4,6
9,0,4,7
9,0,4,7
34,0,4,2
39,0,4,5
39,0,4,5
14,0,4,5
14,0,4,6
19,0,4,5
4,0,4,4
14,0,4,4
14,0,4,4
9,0,4,5
34,0,4,5
34,0,4,7
39,0,4,2
39,0,4,3
14,0,4,3
39,0,4,2
14,0,4,2
14,0,4,3
14,0,4,2
24,0,4,638
19,0,4,748
29,0,4,873
9,0,4,900
34,0,4,957
4,0,4,968
39,0,4,990
14,0,4,1053
4,0,5,8
29,0,5,9
14,0,5,10
4,0,5,11
24,0,5,11
39,0,5,12
39,0,5,2
14,0,5,4
4,0,5,4
14,0,5,4
39,0,5,4
39,0,5,4
39,0,5,2
19,0,5,2
24,0,5,3
34,0,5,3
14,0,5,3
14,0,5,3
14,0,5,2
14,0,5,2
4,0,5,3
14,0,5,3
14,0,5,4
14,0,5,3
14,0,5,2
24,0,5,1
9,0,5,1
39,0,5,1
24,0,5,2
14,0,5,3
14,0,5,1
14,0,5,1
24,0,5,1
14,0,5,2
24,0,5,1
24,0,5,2
19,0,5,1
19,0,5,2
34,0,5,3
39,0,5,3
24,0,5,2
14,0,5,4
34,0,5,1
9,0,5,1
34,0,5,1
9,0,5,2
39,0,5,3
39,0,5,2
14,0,5,1
14,0,5,2
19,0,5,3
14,0,5,2
4,0,5,3
14,0,5,3
34,0,5,2
9,0,5,2
39,0,5,2
39,0,5,1
34,0,5,3
14,0,5,2
39,0,5,1
14,0,5,10
14,0,5,11
14,0,5,12
19,0,5,273
24,0,5,278
29,0,5,289
9,0,5,350
4,0,5,357
34,0,5,364
39,0,5,402
14,0,5,429
29,0,6,8
39,0,6,9
24,0,6,8
4,0,6,10
14,0,6,11
4,0,6,11
39,0,6,1
14,0,6,1
39,0,6,1
39,0,6,1
4,0,6,1
14,0,6,2
39,0,6,1
19,0,6,1
24,0,6,1
34,0,6,1
14,0,6,1
14,0,6,2
14,0,6,1
14,0,6,2
4,0,6,2
14,0,6,1
14,0,6,2
14,0,6,2
14,0,6,1
24,0,6,0
24,0,6,0
14,0,6,0
9,0,6,1
39,0,6,1
14,0,6,1
14,0,6,1
14,0,6,1
24,0,6,1
24,0,6,1
24,0,6,1
19,0,6,2
19,0,6,0
34,0,6,1
14,0,6,1
24,0,6,1
39,0,6,1
34,0,6,1
9,0,6,1
9,0,6,1
34,0,6,1
39,0,6,1
39,0,6,0
14,0,6,1
14,0,6,0
19,0,6,1
4,0,6,1
14,0,6,1
9,0,6,1
14,0,6,1
34,0,6,1
34,0,6,1
39,0,6,1
39,0,6,0
39,0,6,0
14,0,6,2
14,0,6,1
14,0,6,1
14,0,6,1
24,0,6,209
29,0,6,229
19,0,6,237
4,0,6,267
9,0,6,288
34,0,6,298
14,0,6,350
39,0,6,360
39,0,7,5
24,0,7,5
29,0,7,6
4,0,7,6
4,0,7,6
14,0,7,6
39,0,7,1
14,0,7,0
4,0,7,1
14,0,7,1
39,0,7,1
39,0,7,1
19,0,7,0
24,0,7,0
34,0,7,0
14,0,7,1
39,0,7,1
14,0,7,1
14,0,7,0
14,0,7,0
4,0,7,0
14,0,7,0
14,0,7,2
14,0,7,2
14,0,7,0
14,0,7,0
24,0,7,1
24,0,7,1
9,0,7,1
39,0,7,0
14,0,7,0
14,0,7,0
14,0,7,1
24,0,7,0
24,0,7,1
24,0,7,2
19,0,7,1
19,0,7,1
34,0,7,1
39,0,7,1
24,0,7,1
14,0,7,2
34,0,7,1
9,0,7,1
34,0,7,1
9,0,7,1
39,0,7,1
39,0,7,1
14,0,7,0
14,0,7,0
19,0,7,0
4,0,7,0
14,0,7,0
14,0,7,1
9,0,7,0
34,0,7,0
34,0,7,0
39,0,7,0
39,0,7,0
14,0,7,1
39,0,7,0
14,0,7,1
14,0,7,0
14,0,7,1
24,0,7,192
29,0,7,200
19,0,7,227
4,0,7,232
9,0,7,270
34,0,7,289
39,0,7,314
14,0,7,316
4,0,8,4
29,0,8,4
14,0,8,4
39,0,8,4
24,0,8,4
4,0,8,5
39,0,8,1
4,0,8,1
14,0,8,1
39,0,8,1
39,0,8,1
14,0,8,1
19,0,8,1
24,0,8,1
34,0,8,1
14,0,8,1
14,0,8,1
39,0,8,1
14,0,8,0
14,0,8,0
4,0,8,0
14,0,8,1
14,0,8,1
14,0,8,1
14,0,8,1
24,0,8,1
14,0,8,1
24,0,8,1
9,0,8,1
39,0,8,1
14,0,8,1
14,0,8,1
24,0,8,0
14,0,8,0
24,0,8,1
24,0,8,1
19,0,8,10
19,0,8,9
34,0,8,9
14,0,8,1
24,0,8,1
39,0,8,1
34,0,8,0
9,0,8,1
9,0,8,1
34,0,8,1
39,0,8,1
39,0,8,0
14,0,8,1
14,0,8,0
19,0,8,0
4,0,8,0
14,0,8,0
14,0,8,1
9,0,8,0
34,0,8,1
34,0,8,1
39,0,8,0
39,0,8,0
14,0,8,0
39,0,8,1
14,0,8,0
14,0,8,0
14,0,8,0
29,0,8,188
24,0,8,193
19,0,8,214
4,0,8,228
9,0,8,252
34,0,8,263
14,0,8,291
39,0,8,298
4,0,9,2
4,0,9,2
29,0,9,2
14,0,9,2
24,0,9,2
39,0,9,2
14,0,9,0
4,0,9,0
39,0,9,0
39,0,9,0
39,0,9,0
14,0,9,1
39,0,9,1
19,0,9,0
24,0,9,0
34,0,9,1
14,0,9,1
14,0,9,1
14,0,9,0
14,0,9,0
4,0,9,1
14,0,9,1
14,0,9,1
14,0,9,1
14,0,9,0
14,0,9,0
24,0,9,1
24,0,9,0
9,0,9,0
39,0,9,1
14,0,9,1
14,0,9,1
14,0,9,0
24,0,9,0
24,0,9,0
24,0,9,0
19,0,9,0
19,0,9,0
34,0,9,1
39,0,9,0
14,0,9,0
24,0,9,1
34,0,9,1
9,0,9,1
9,0,9,0
34,0,9,1
39,0,9,1
39,0,9,0
14,0,9,0
14,0,9,0
19,0,9,0
4,0,9,0
14,0,9,0
14,0,9,0
9,0,9,0
34,0,9,1
34,0,9,1
39,0,9,1
39,0,9,1
14,0,9,1
39,0,9,1
14,0,9,0
14,0,9,0
14,0,9,0
24,0,9,178
29,0,9,187
4,0,9,196
19,0,9,212
9,0,9,230
34,0,9,245
14,0,9,286
39,0,9,294
24,0,10,2
4,0,10,2
4,0,10,2
29,0,10,2
14,0,10,2
39,0,10,2
24,0,10,1
39,0,10,1
14,0,10,2
4,0,10,2
14,0,10,1
39,0,10,1
39,0,10,1
39,0,10,1
19,0,10,1
24,0,10,1
34,0,10,1
14,0,10,1
14,0,10,2
14,0,10,2
14,0,10,2
4,0,10,1
14,0,10,1
14,0,10,0
14,0,10,0
14,0,10,0
14,0,10,1
24,0,10,1
24,0,10,1
9,0,10,1
39,0,10,1
14,0,10,1
14,0,10,1
14,0,10,1
24,0,10,1
24,0,10,0
24,0,10,0
19,0,10,0
19,0,10,1
34,0,10,1
39,0,10,1
14,0,10,1
24,0,10,1
34,0,10,1
9,0,10,1
9,0,10,1
34,0,10,1
39,0,10,1
39,0,10,0
14,0,10,1
14,0,10,1
19,0,10,1
4,0,10,1
14,0,10,1
14,0,10,1
9,0,10,1
34,0,10,0
34,0,10,0
39,0,10,1
39,0,10,1
14,0,10,1
39,0,10,1
14,0,10,1
14,0,10,1
14,0,10,1
29,0,10,172
19,0,10,193
4,0,10,200
9,0,10,219
34,0,10,239
39,0,10,268
14,0,10,272
39,0,11,0
34,0,11,1
19,0,11,1
14,0,11,1
24,0,11,1
29,0,11,1
4,0,11,1
14,0,11,1
4,0,11,1
24,0,11,2
29,0,11,2
39,0,11,2
39,0,11,1
14,0,11,1
4,0,11,1
14,0,11,1
39,0,11,1
39,0,11,2
39,0,11,2
19,0,11,2
24,0,11,1
34,0,11,1
14,0,11,1
14,0,11,1
14,0,11,2
14,0,11,1
4,0,11,2
14,0,11,1
14,0,11,1
14,0,11,1
14,0,11,1
14,0,11,1
24,0,11,1
24,0,11,1
9,0,11,1
39,0,11,1
14,0,11,1
14,0,11,2
14,0,11,1
24,0,11,1
24,0,11,1
24,0,11,1
19,0,11,1
19,0,11,1
34,0,11,1
39,0,11,1
14,0,11,1
24,0,11,1
34,0,11,1
9,0,11,1
9,0,11,1
34,0,11,1
39,0,11,1
39,0,11,1
14,0,11,1
14,0,11,1
19,0,11,1
4,0,11,1
14,0,11,1
14,0,11,1
9,0,11,1
34,0,11,2
34,0,11,1
39,0,11,1
39,0,11,1
14,0,11,1
39,0,11,1
14,0,11,1
14,0,11,1
14,0,11,1
4,0,11,138
9,0,11,161
39,0,12,0
34,0,12,0
19,0,12,1
14,0,12,1
24,0,12,1
29,0,12,2
4,0,12,2
4,0,12,2
4,0,12,2
29,0,12,2
14,0,12,2
39,0,12,2
24,0,12,2
39,0,12,1
14,0,12,1
4,0,12,1
14,0,12,1
39,0,12,1
39,0,12,1
39,0,12,1
19,0,12,1
24,0,12,1
34,0,12,1
14,0,12,1
14,0,12,2
14,0,12,2
14,0,12,1
4,0,12,1
14,0,12,1
14,0,12,1
14,0,12,2
14,0,12,2
14,0,12,1
24,0,12,1
24,0,12,1
9,0,12,1
39,0,12,1
14,0,12,1
14,0,12,1
14,0,12,2
24,0,12,1
24,0,12,1
24,0,12,2
19,0,12,1
19,0,12,1
34,0,12,2
39,0,12,2
14,0,12,2
24,0,12,2
34,0,12,2
9,0,12,1
9,0,12,1
34,0,12,1
39,0,12,2
39,0,12,1
14,0,12,1
14,0,12,1
19,0,12,1
4,0,12,1
14,0,12,1
14,0,12,1
9,0,12,1
34,0,12,1
34,0,12,2
39,0,12,2
39,0,12,1
14,0,12,1
39,0,12,2
14,0,12,2
14,0,12,1
14,0,12,1
9,0,12,156
4,0,14,7
14,0,14,7
39,0,14,11
24,0,14,11
29,0,14,12
4,0,14,12
39,0,14,4
4,0,14,3
14,0,14,3
39,0,14,2
39,0,14,1
19,0,14,1
24,0,14,0
34,0,14,1
14,0,14,1
14,0,14,1
14,0,14,0
14,0,14,1
14,0,14,18
4,0,14,8
39,0,14,16
14,0,14,8
14,0,14,1
14,0,14,1
14,0,14,2
14,0,14,2
24,0,14,2
24,0,14,2
9,0,14,1
39,0,14,1
14,0,14,1
14,0,14,1
14,0,14,1
24,0,14,2
24,0,14,2
24,0,14,2
19,0,14,1
19,0,14,2
34,0,14,2
39,0,14,1
14,0,14,1
24,0,14,1
34,0,14,1
9,0,14,1
9,0,14,1
34,0,14,2
39,0,14,2
39,0,14,2
14,0,14,1
14,0,14,2
19,0,14,2
4,0,14,2
14,0,14,2
14,0,14,1
9,0,14,1
34,0,14,1
34,0,14,2
39,0,14,1
39,0,14,1
14,0,14,1
39,0,14,2
14,0,14,1
14,0,14,1
14,0,14,1
24,0,14,294
9,0,14,296
34,0,14,296
29,0,14,298
4,0,14,298
19,0,14,300
14,0,14,300
39,0,14,304
15,0,0,3
10,0,0,4
20,0,0,4
40,0,0,5
35,0,0,6
25,0,0,6
30,0,0,6
30,0,0,6
5,0,0,7
35,0,0,6
5,0,0,7
35,0,0,7
35,0,0,7
10,0,0,7
5,0,0,4
20,0,0,5
5,0,0,4
15,0,0,4
15,0,0,5
15,0,0,5
5,0,0,4
35,0,0,5
40,0,0,5
35,0,0,5
20,0,0,5
5,0,0,5
5,0,0,4
15,0,0,5
15,0,0,5
40,0,0,4
25,0,0,4
10,0,0,5
5,0,0,5
35,0,0,5
20,0,0,5
15,0,0,5
40,0,0,5
30,0,0,5
5,0,0,5
15,0,0,5
15,0,0,5
25,0,0,5
35,0,0,4
20,0,0,5
15,0,0,5
15,0,0,5
35,0,0,5
35,0,0,4
20,0,0,5
10,0,0,5
5,0,0,4
10,0,0,4
15,0,0,4
20,0,0,5
5,0,0,5
15,0,0,5
15,0,0,3
35,0,0,4
5,0,0,4
15,0,0,4
25,0,0,4
40,0,0,4
25,0,0,4
25,0,0,4
20,0,0,4
10,0,0,4
20,0,0,5
10,0,0,4
15,0,0,4
5,0,0,4
40,0,0,4
40,0,0,5
30,0,0,4
30,0,0,4
5,0,0,4
40,0,0,4
25,0,0,4
35,0,0,4
20,0,0,4
5,0,0,5
5,0,0,5
5,0,0,5
15,0,0,5
15,0,0,5
40,0,0,4
15,0,0,4
15,0,0,4
40,0,0,3
15,0,0,4
35,0,1,7
35,0,1,7
35,0,1,7
30,0,1,8
10,0,1,8
5,0,1,25
5,0,1,3
20,0,1,3
5,0,1,4
15,0,1,3
15,0,1,3
15,0,1,5
5,0,1,9
35,0,1,8
40,0,1,3
35,0,1,3
20,0,1,3
5,0,1,3
5,0,1,2
15,0,1,2
15,0,1,3
40,0,1,3
25,0,1,3
10,0,1,3
5,0,1,2
35,0,1,3
20,0,1,3
30,0,1,3
15,0,1,3
40,0,1,3
5,0,1,3
15,0,1,3
15,0,1,3
25,0,1,3
35,0,1,3
20,0,1,3
15,0,1,2
15,0,1,2
35,0,1,2
35,0,1,3
20,0,1,3
10,0,1,4
10,0,1,2
5,0,1,2
15,0,1,2
20,0,1,2
5,0,1,3
15,0,1,4
15,0,1,3
35,0,1,4
5,0,1,3
15,0,1,3
40,0,1,2
25,0,1,2
25,0,1,3
25,0,1,3
20,0,1,3
20,0,1,3
10,0,1,3
10,0,1,2
5,0,1,2
15,0,1,6
40,0,1,6
40,0,1,6
30,0,1,3
30,0,1,2
5,0,1,2
40,0,1,2
25,0,1,2
35,0,1,3
20,0,1,3
5,0,1,3
5,0,1,2
5,0,1,2
15,0,1,2
15,0,1,2
40,0,1,3
15,0,1,3
15,0,1,2
40,0,1,2
15,0,1,2
5,0,1,383
20,0,1,384
30,0,1,388
15,0,1,403
35,0,1,407
25,0,1,422
40,0,1,476
10,0,1,485
35,0,2,5
5,0,2,6
35,0,2,6
30,0,2,5
10,0,2,7
35,0,2,7
5,0,2,2
20,0,2,2
5,0,2,2
15,0,2,5
15,0,2,9
5,0,2,2
40,0,2,1
35,0,2,1
20,0,2,3
5,0,2,5
5,0,2,9
15,0,2,10
15,0,2,7
40,0,2,3
35,0,2,17
15,0,2,32
25,0,2,10
10,0,2,10
5,0,2,2
35,0,2,2
20,0,2,7
30,0,2,7
15,0,2,2
40,0,2,2
5,0,2,2
15,0,2,9
15,0,2,9
25,0,2,9
35,0,2,2
20,0,2,2
15,0,2,2
15,0,2,2
35,0,2,2
35,0,2,2
20,0,2,2
10,0,2,2
10,0,2,2
15,0,2,3
20,0,2,2
5,0,2,2
15,0,2,2
15,0,2,1
35,0,2,2
5,0,2,2
15,0,2,2
40,0,2,1
25,0,2,2
25,0,2,8
25,0,2,7
20,0,2,1
20,0,2,1
5,0,2,24
10,0,2,1
10,0,2,1
5,0,2,1
15,0,2,1
40,0,2,1
30,0,2,1
30,0,2,1
5,0,2,2
40,0,2,11
40,0,2,3
25,0,2,10
35,0,2,4
20,0,2,3
5,0,2,0
5,0,2,1
5,0,2,1
15,0,2,1
15,0,2,2
40,0,2,2
15,0,2,1
15,0,2,1
40,0,2,1
15,0,2,1
30,0,2,2191
20,0,2,2198
5,0,2,2211
35,0,2,2216
25,0,2,2293
15,0,2,2346
10,0,2,2429
40,0,2,2472
35,0,3,15
5,0,3,2
20,0,3,2
5,0,3,25
10,0,3,26
30,0,3,26
35,0,3,27
35,0,3,40
35,0,3,1
15,0,3,3
5,0,3,3
15,0,3,4
5,0,3,4
15,0,3,5
40,0,3,3
15,0,3,2
15,0,3,3
5,0,3,4
20,0,3,4
40,0,3,2
5,0,3,5
35,0,3,5
25,0,3,5
35,0,3,4
10,0,3,6
30,0,3,4
20,0,3,5
5,0,3,6
15,0,3,2
15,0,3,2
15,0,3,3
5,0,3,3
40,0,3,4
25,0,3,3
35,0,3,3
20,0,3,2
15,0,3,4
35,0,3,4
35,0,3,4
15,0,3,6
20,0,3,3
10,0,3,4
10,0,3,1
5,0,3,7
15,0,3,9
20,0,3,2
15,0,3,3
15,0,3,3
5,0,3,4
35,0,3,3
5,0,3,3
15,0,3,2
25,0,3,3
40,0,3,3
25,0,3,2
25,0,3,3
20,0,3,10
20,0,3,10
10,0,3,3
10,0,3,4
5,0,3,5
15,0,3,5
40,0,3,3
40,0,3,3
30,0,3,3
30,0,3,4
5,0,3,3
40,0,3,4
25,0,3,3
35,0,3,3
20,0,3,3
5,0,3,3
5,0,3,3
5,0,3,3
15,0,3,2
15,0,3,2
15,0,3,2
15,0,3,2
40,0,3,2
40,0,3,2
15,0,3,3
25,0,3,487
30,0,3,1028
5,0,3,1032
20,0,3,1060
15,0,3,1089
10,0,3,1275
35,0,3,1327
40,0,3,1484
35,0,4,13
35,0,4,13
30,0,4,14
35,0,4,17
5,0,4,1
15,0,4,2
15,0,4,1
5,0,4,22
5,0,4,2
5,0,4,7
40,0,4,0
15,0,4,4
10,0,4,26
20,0,4,9
35,0,4,5
35,0,4,5
20,0,4,7
40,0,4,1
15,0,4,2
5,0,4,2
15,0,4,4
5,0,4,5
25,0,4,3
10,0,4,3
35,0,4,2
5,0,4,5
15,0,4,1
30,0,4,1
20,0,4,1
15,0,4,1
5,0,4,1
40,0,4,2
15,0,4,1
25,0,4,2
35,0,4,1
20,0,4,1
15,0,4,2
15,0,4,3
35,0,4,2
35,0,4,4
20,0,4,1
10,0,4,3
10,0,4,3
5,0,4,3
15,0,4,5
20,0,4,1
5,0,4,3
15,0,4,2
15,0,4,3
35,0,4,2
5,0,4,2
15,0,4,1
25,0,4,0
25,0,4,1
20,0,4,0
40,0,4,2
25,0,4,2
20,0,4,3
10,0,4,1
10,0,4,1
5,0,4,1
15,0,4,2
40,0,4,3
40,0,4,3
30,0,4,1
30,0,4,2
5,0,4,1
40,0,4,1
25,0,4,2
35,0,4,275
20,0,4,19
5,0,4,19
5,0,4,2
5,0,4,1
15,0,4,2
15,0,4,2
40,0,4,1
15,0,4,1
15,0,4,1
40,0,4,2
15,0,4,2
30,0,4,614
25,0,4,624
20,0,4,710
35,0,4,754
15,0,4,823
5,0,4,846
40,0,4,854
10,0,4,937
5,0,5,9
35,0,5,9
35,0,5,10
30,0,5,10
10,0,5,11
35,0,5,12
5,0,5,11
20,0,5,11
5,0,5,2
15,0,5,1
15,0,5,2
15,0,5,2
35,0,5,1
5,0,5,1
40,0,5,1
35,0,5,2
5,0,5,1
20,0,5,1
5,0,5,1
15,0,5,1
15,0,5,1
10,0,5,1
40,0,5,1
5,0,5,1
25,0,5,2
35,0,5,1
20,0,5,1
30,0,5,1
15,0,5,1
5,0,5,0
40,0,5,1
15,0,5,1
15,0,5,2
25,0,5,1
35,0,5,1
20,0,5,1
15,0,5,2
15,0,5,1
35,0,5,2
35,0,5,1
20,0,5,1
10,0,5,1
5,0,5,1
10,0,5,1
15,0,5,1
20,0,5,1
5,0,5,1
35,0,5,2
15,0,5,2
15,0,5,2
5,0,5,2
15,0,5,2
40,0,5,1
25,0,5,1
25,0,5,2
25,0,5,2
20,0,5,1
20,0,5,1
10,0,5,1
5,0,5,1
10,0,5,2
40,0,5,2
15,0,5,2
40,0,5,1
30,0,5,1
5,0,5,1
30,0,5,1
25,0,5,1
40,0,5,2
35,0,5,1
20,0,5,0
5,0,5,1
5,0,5,1
15,0,5,0
15,0,5,1
5,0,5,1
40,0,5,1
15,0,5,0
40,0,5,1
15,0,5,1
15,0,5,1
25,0,5,295
20,0,5,308
30,0,5,324
35,0,5,347
15,0,5,354
5,0,5,393
10,0,5,416
40,0,5,452
35,0,6,6
30,0,6,6
35,0,6,6
5,0,6,8
35,0,6,8
10,0,6,9
5,0,6,2
15,0,6,2
15,0,6,2
20,0,6,3
5,0,6,3
15,0,6,4
40,0,6,1
5,0,6,1
20,0,6,1
35,0,6,1
35,0,6,2
5,0,6,3
15,0,6,1
15,0,6,0
40,0,6,0
5,0,6,2
25,0,6,2
10,0,6,2
35,0,6,0
20,0,6,0
5,0,6,1
30,0,6,1
15,0,6,0
40,0,6,1
5,0,6,1
15,0,6,1
15,0,6,2
25,0,6,1
35,0,6,1
20,0,6,1
15,0,6,1
15,0,6,1
35,0,6,1
20,0,6,0
35,0,6,2
10,0,6,2
10,0,6,0
5,0,6,2
20,0,6,2
15,0,6,2
15,0,6,3
5,0,6,4
35,0,6,0
5,0,6,0
15,0,6,0
15,0,6,2
40,0,6,1
25,0,6,1
20,0,6,1
25,0,6,1
25,0,6,1
20,0,6,1
10,0,6,1
10,0,6,2
5,0,6,1
15,0,6,1
40,0,6,1
30,0,6,1
40,0,6,1
30,0,6,1
5,0,6,1
40,0,6,1
25,0,6,0
20,0,6,0
35,0,6,1
5,0,6,1
15,0,6,0
15,0,6,1
5,0,6,1
40,0,6,1
5,0,6,1
15,0,6,1
15,0,6,1
40,0,6,1
15,0,6,1
25,0,6,210
30,0,6,238
20,0,6,258
15,0,6,270
5,0,6,274
35,0,6,300
10,0,6,339
40,0,6,369
35,0,7,10
5,0,7,10
10,0,7,10
35,0,7,10
30,0,7,11
35,0,7,12
5,0,7,0
20,0,7,1
5,0,7,1
15,0,7,1
15,0,7,1
15,0,7,1
5,0,7,0
35,0,7,1
40,0,7,1
35,0,7,1
20,0,7,1
5,0,7,1
15,0,7,1
5,0,7,1
15,0,7,1
40,0,7,1
25,0,7,0
10,0,7,1
5,0,7,1
20,0,7,1
30,0,7,0
15,0,7,0
35,0,7,2
40,0,7,1
5,0,7,1
15,0,7,0
15,0,7,0
35,0,7,1
25,0,7,1
20,0,7,1
15,0,7,1
15,0,7,1
35,0,7,1
10,0,7,0
35,0,7,0
20,0,7,1
10,0,7,1
5,0,7,1
15,0,7,1
20,0,7,1
5,0,7,1
15,0,7,1
15,0,7,1
35,0,7,0
5,0,7,0
15,0,7,1
40,0,7,1
25,0,7,1
25,0,7,1
25,0,7,0
20,0,7,0
20,0,7,1
10,0,7,1
10,0,7,1
5,0,7,1
15,0,7,0
40,0,7,0
40,0,7,1
30,0,7,1
30,0,7,1
5,0,7,1
40,0,7,0
25,0,7,0
35,0,7,1
20,0,7,1
5,0,7,1
5,0,7,1
5,0,7,0
15,0,7,0
15,0,7,1
40,0,7,1
15,0,7,1
40,0,7,0
15,0,7,0
15,0,7,1
25,0,7,219
30,0,7,223
20,0,7,230
35,0,7,236
5,0,7,242
15,0,7,254
10,0,7,301
40,0,7,345
30,0,8,3
35,0,8,4
35,0,8,4
10,0,8,4
35,0,8,4
5,0,8,4
20,0,8,1
15,0,8,2
15,0,8,1
5,0,8,2
5,0,8,2
15,0,8,1
5,0,8,1
35,0,8,1
40,0,8,1
35,0,8,1
20,0,8,0
5,0,8,1
5,0,8,1
15,0,8,1
15,0,8,1
25,0,8,1
40,0,8,2
10,0,8,2
5,0,8,1
35,0,8,1
20,0,8,1
30,0,8,0
15,0,8,1
40,0,8,1
5,0,8,0
15,0,8,0
15,0,8,0
25,0,8,0
35,0,8,0
20,0,8,0
15,0,8,1
35,0,8,1
15,0,8,1
35,0,8,0
20,0,8,0
10,0,8,0
10,0,8,0
5,0,8,0
15,0,8,0
20,0,8,0
5,0,8,0
15,0,8,0
15,0,8,0
35,0,8,0
5,0,8,0
15,0,8,0
40,0,8,0
25,0,8,1
25,0,8,1
25,0,8,1
20,0,8,1
20,0,8,0
10,0,8,0
10,0,8,0
5,0,8,1
15,0,8,1
40,0,8,1
40,0,8,0
30,0,8,0
30,0,8,0
5,0,8,1
40,0,8,1
25,0,8,0
35,0,8,0
20,0,8,0
5,0,8,0
5,0,8,1
5,0,8,0
15,0,8,0
15,0,8,0
40,0,8,0
15,0,8,0
15,0,8,0
40,0,8,0
15,0,8,0
25,0,8,199
30,0,8,206
20,0,8,208
15,0,8,232
35,0,8,237
5,0,8,241
10,0,8,290
40,0,8,324
30,0,9,3
35,0,9,3
5,0,9,3
35,0,9,3
10,0,9,3
35,0,9,3
5,0,9,0
20,0,9,0
5,0,9,0
15,0,9,0
15,0,9,0
15,0,9,0
5,0,9,0
35,0,9,0
40,0,9,0
35,0,9,0
20,0,9,0
5,0,9,0
5,0,9,0
15,0,9,0
15,0,9,0
40,0,9,0
25,0,9,0
10,0,9,0
5,0,9,0
35,0,9,0
20,0,9,0
30,0,9,0
15,0,9,0
40,0,9,0
5,0,9,0
15,0,9,0
15,0,9,0
25,0,9,0
35,0,9,0
20,0,9,0
15,0,9,0
15,0,9,0
35,0,9,0
35,0,9,0
20,0,9,0
10,0,9,0
10,0,9,0
5,0,9,0
15,0,9,0
20,0,9,0
5,0,9,0
15,0,9,0
15,0,9,0
35,0,9,0
5,0,9,0
15,0,9,0
40,0,9,1
25,0,9,1
25,0,9,1
25,0,9,1
20,0,9,1
20,0,9,1
10,0,9,1
10,0,9,1
5,0,9,1
15,0,9,0
40,0,9,0
40,0,9,0
30,0,9,0
30,0,9,0
5,0,9,0
40,0,9,0
25,0,9,0
35,0,9,0
20,0,9,0
5,0,9,0
5,0,9,0
5,0,9,0
15,0,9,0
15,0,9,0
40,0,9,0
15,0,9,0
15,0,9,0
40,0,9,0
15,0,9,0
25,0,9,185
20,0,9,206
30,0,9,207
35,0,9,218
15,0,9,222
5,0,9,228
10,0,9,281
40,0,9,316
40,0,10,1
30,0,10,2
35,0,10,2
5,0,10,2
35,0,10,2
10,0,10,2
35,0,10,2
5,0,10,1
20,0,10,1
5,0,10,1
15,0,10,1
15,0,10,0
15,0,10,1
5,0,10,1
35,0,10,1
40,0,10,1
35,0,10,1
20,0,10,0
5,0,10,0
5,0,10,1
15,0,10,1
40,0,10,1
15,0,10,1
25,0,10,1
10,0,10,1
5,0,10,1
35,0,10,0
20,0,10,1
30,0,10,1
40,0,10,1
15,0,10,1
5,0,10,1
15,0,10,1
15,0,10,0
25,0,10,0
35,0,10,0
20,0,10,1
15,0,10,0
35,0,10,0
35,0,10,0
15,0,10,0
20,0,10,1
10,0,10,0
10,0,10,0
5,0,10,1
15,0,10,0
20,0,10,0
5,0,10,0
15,0,10,1
15,0,10,1
35,0,10,0
5,0,10,0
15,0,10,1
40,0,10,1
25,0,10,0
25,0,10,0
25,0,10,1
20,0,10,1
20,0,10,0
10,0,10,1
10,0,10,1
5,0,10,1
15,0,10,0
40,0,10,0
40,0,10,1
30,0,10,1
30,0,10,0
5,0,10,0
40,0,10,1
25,0,10,1
35,0,10,0
20,0,10,0
5,0,10,1
5,0,10,0
5,0,10,0
15,0,10,0
15,0,10,1
40,0,10,1
15,0,10,0
15,0,10,0
40,0,10,1
15,0,10,0
25,0,10,179
30,0,10,197
20,0,10,198
15,0,10,205
5,0,10,205
35,0,10,207
10,0,10,260
10,0,11,0
35,0,11,1
20,0,11,1
40,0,11,1
25,0,11,1
35,0,11,1
30,0,11,1
5,0,11,1
30,0,11,1
35,0,11,2
10,0,11,2
35,0,11,2
5,0,11,1
20,0,11,1
5,0,11,1
15,0,11,1
15,0,11,1
15,0,11,1
5,0,11,1
35,0,11,1
40,0,11,1
35,0,11,1
20,0,11,1
5,0,11,2
5,0,11,1
15,0,11,1
40,0,11,1
15,0,11,1
25,0,11,1
35,0,11,1
10,0,11,1
20,0,11,2
5,0,11,2
30,0,11,2
15,0,11,2
40,0,11,2
5,0,11,1
15,0,11,1
15,0,11,1
35,0,11,1
25,0,11,1
20,0,11,1
15,0,11,1
15,0,11,1
35,0,11,1
35,0,11,1
20,0,11,1
10,0,11,1
10,0,11,1
5,0,11,1
15,0,11,1
20,0,11,1
5,0,11,1
15,0,11,1
15,0,11,1
35,0,11,1
5,0,11,1
15,0,11,1
40,0,11,2
25,0,11,1
25,0,11,1
25,0,11,1
20,0,11,1
20,0,11,1
10,0,11,1
10,0,11,1
5,0,11,1
15,0,11,1
40,0,11,1
40,0,11,1
30,0,11,2
30,0,11,1
5,0,11,1
40,0,11,1
25,0,11,1
35,0,11,1
20,0,11,1
5,0,11,1
5,0,11,1
5,0,11,1
15,0,11,1
15,0,11,1
40,0,11,2
15,0,11,1
15,0,11,2
40,0,11,1
15,0,11,1
15,0,11,157
5,0,11,160
35,0,14,3
35,0,14,3
5,0,14,3
30,0,14,5
5,0,14,2
5,0,14,1
20,0,14,1
15,0,14,1
10,0,14,6
35,0,14,10
15,0,14,3
15,0,14,3
5,0,14,3
35,0,14,2
35,0,14,1
20,0,14,1
5,0,14,1
40,0,14,2
5,0,14,1
15,0,14,1
15,0,14,1
40,0,14,1
25,0,14,1
5,0,14,1
10,0,14,1
35,0,14,5
20,0,14,5
30,0,14,5
15,0,14,2
40,0,14,2
5,0,14,1
15,0,14,1
15,0,14,1
25,0,14,0
35,0,14,1
20,0,14,1
15,0,14,1
15,0,14,1
35,0,14,1
35,0,14,1
20,0,14,2
10,0,14,2
10,0,14,1
5,0,14,1
15,0,14,1
20,0,14,1
5,0,14,1
15,0,14,1
15,0,14,1
35,0,14,1
5,0,14,1
15,0,14,1
40,0,14,2
25,0,14,2
25,0,14,1
25,0,14,1
20,0,14,1
20,0,14,1
10,0,14,1
10,0,14,1
5,0,14,2
15,0,14,1
40,0,14,1
40,0,14,1
30,0,14,1
30,0,14,1
5,0,14,1
40,0,14,3
25,0,14,3
35,0,14,3
20,0,14,1
5,0,14,1
5,0,14,1
5,0,14,1
15,0,14,1
15,0,14,1
40,0,14,1
15,0,14,1
15,0,14,1
40,0,14,1
15,0,14,0
5,0,14,284
40,0,14,287
20,0,14,289
25,0,14,291
10,0,14,294
15,0,14,298
30,0,14,298
35,0,14,299
32,0,0,4
17,0,0,3
2,0,0,3
37,0,0,5
27,0,0,4
7,0,0,4
22,0,0,5
12,0,0,5
2,0,0,5
2,0,0,8
2,0,0,8
12,0,0,8
17,0,0,6
32,0,0,6
7,0,0,6
27,0,0,8
7,0,0,8
2,0,0,6
7,0,0,5
7,0,0,5
37,0,0,5
7,0,0,5
2,0,0,5
12,0,0,2
37,0,0,2
7,0,0,3
7,0,0,3
7,0,0,2
12,0,0,2
17,0,0,2
22,0,0,3
7,0,0,3
12,0,0,3
12,0,0,3
12,0,0,3
12,0,0,3
12,0,0,2
7,0,0,2
12,0,0,2
12,0,0,3
17,0,0,3
12,0,0,3
12,0,0,3
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,3
2,0,0,3
7,0,0,3
22,0,0,3
12,0,0,3
12,0,0,4
12,0,0,4
12,0,0,3
12,0,0,3
2,0,0,3
12,0,0,4
12,0,0,4
12,0,0,4
12,0,0,3
12,0,0,3
12,0,0,4
12,0,0,4
12,0,0,4
12,0,0,3
12,0,0,2
12,0,0,2
12,0,0,3
12,0,0,3
12,0,0,3
37,0,0,2
12,0,0,2
2,0,0,3
32,0,0,3
12,0,0,3
12,0,0,3
12,0,0,3
12,0,0,2
12,0,0,3
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
17,0,0,2
2,0,0,2
37,0,0,2
2,0,0,2
2,0,0,2
2,0,0,2
2,0,0,2
7,0,0,3
22,0,0,2
22,0,0,2
12,0,0,2
12,0,0,2
12,0,0,3
12,0,0,3
12,0,0,2
12,0,0,2
12,0,0,3
12,0,0,3
12,0,0,3
12,0,0,3
12,0,0,3
12,0,0,2
12,0,0,2
12,0,0,3
12,0,0,3
12,0,0,3
12,0,0,2
12,0,0,2
12,0,0,3
12,0,0,3
12,0,0,3
12,0,0,3
12,0,0,3
12,0,0,3
12,0,0,3
12,0,0,3
12,0,0,3
17,0,0,3
17,0,0,3
2,0,0,2
2,0,0,3
22,0,0,3
22,0,0,3
12,0,0,3
12,0,0,2
12,0,0,3
12,0,0,3
12,0,0,3
12,0,0,3
12,0,0,3
12,0,0,3
12,0,0,3
12,0,0,3
12,0,0,3
12,0,0,3
12,0,0,3
12,0,0,3
12,0,0,3
12,0,0,3
12,0,0,3
12,0,0,2
12,0,0,3
12,0,0,3
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,3
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,3
12,0,0,3
12,0,0,2
12,0,0,2
12,0,0,3
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
17,0,0,3
17,0,0,3
17,0,0,3
17,0,0,2
37,0,0,2
37,0,0,2
2,0,0,2
2,0,0,2
2,0,0,2
2,0,0,1
2,0,0,2
2,0,0,1
2,0,0,2
7,0,0,2
7,0,0,2
7,0,0,2
32,0,0,2
22,0,0,1
22,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,3
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,2
17,0,0,1
17,0,0,1
17,0,0,2
37,0,0,2
17,0,0,2
2,0,0,2
2,0,0,2
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,2
2,0,0,1
2,0,0,2
2,0,0,1
2,0,0,2
2,0,0,2
2,0,0,1
7,0,0,1
7,0,0,1
22,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
2,0,0,2
2,0,0,2
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,2
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,2
2,0,0,2
2,0,0,2
2,0,0,1
2,0,0,2
2,0,0,1
2,0,0,2
7,0,0,2
7,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
2,0,0,2
2,0,0,2
2,0,0,2
2,0,0,1
2,0,0,2
2,0,0,2
2,0,0,1
2,0,0,2
2,0,0,2
2,0,0,2
2,0,0,1
2,0,0,2
2,0,0,2
2,0,0,2
2,0,0,2
2,0,0,1
2,0,0,1
2,0,0,2
2,0,0,2
2,0,0,1
2,0,0,2
2,0,0,2
2,0,0,1
2,0,0,1
2,0,0,2
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,2
2,0,0,2
2,0,0,1
2,0,0,1
2,0,0,2
2,0,0,2
2,0,0,1
2,0,0,2
2,0,0,2
2,0,0,1
2,0,0,2
2,0,0,2
2,0,0,2
2,0,0,2
2,0,0,2
2,0,0,1
2,0,0,2
2,0,0,2
2,0,0,2
2,0,0,1
2,0,0,1
2,0,0,2
2,0,0,2
2,0,0,1
2,0,0,2
2,0,0,2
2,0,0,2
2,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,0
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
2,0,0,1
2,0,0,1
2,0,0,2
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,0
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,0
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,0
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,2
2,0,0,1
2,0,0,1
2,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,2
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,2
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,0
12,0,0,0
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
12,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,0
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,0
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,2
2,0,0,2
2,0,0,2
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,0
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,0
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,0
2,0,0,0
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,0
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,0
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,0
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,0
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,0
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,0
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,0
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,0
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,0
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,0
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,0
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,0
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,0,1
2,0,1,8
2,0,1,9
2,0,1,17
27,0,1,17
7,0,1,17
12,0,1,17
17,0,1,0
32,0,1,1
7,0,1,1
7,0,1,1
2,0,1,1
7,0,1,1
37,0,1,0
7,0,1,1
2,0,1,1
37,0,1,1
7,0,1,1
12,0,1,1
7,0,1,1
7,0,1,0
12,0,1,0
7,0,1,1
17,0,1,1
22,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
7,0,1,1
12,0,1,1
12,0,1,1
17,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
2,0,1,0
7,0,1,0
22,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
2,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
37,0,1,1
2,0,1,1
32,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
17,0,1,1
37,0,1,1
2,0,1,0
2,0,1,0
2,0,1,1
2,0,1,0
2,0,1,0
7,0,1,0
22,0,1,1
22,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
17,0,1,0
17,0,1,0
2,0,1,1
2,0,1,1
22,0,1,1
22,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
17,0,1,1
17,0,1,1
17,0,1,1
37,0,1,0
17,0,1,0
37,0,1,1
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,0
2,0,1,0
2,0,1,1
2,0,1,1
7,0,1,1
7,0,1,0
32,0,1,1
7,0,1,1
22,0,1,0
22,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,5
12,0,1,5
12,0,1,7
12,0,1,8
12,0,1,8
12,0,1,7
12,0,1,0
12,0,1,0
12,0,1,1
17,0,1,1
17,0,1,1
17,0,1,1
17,0,1,1
37,0,1,1
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,0
7,0,1,0
7,0,1,1
22,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
2,0,1,0
2,0,1,1
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,1
12,0,1,0
7,0,1,2
7,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,2
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,0
2,0,1,1
2,0,1,0
2,0,1,0
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,0
2,0,1,1
2,0,1,0
2,0,1,0
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,8
12,0,1,8
12,0,1,8
12,0,1,8
12,0,1,9
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,2
12,0,1,12
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
2,0,1,1
12,0,1,1
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,1
2,0,1,0
2,0,1,0
2,0,1,0
2,0,1,0
2,0,1,1
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,0
2,0,1,1
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,0
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,0
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,0
2,0,1,1
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,0
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,6
2,0,1,6
2,0,1,7
2,0,1,1
2,0,1,0
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,0
2,0,1,0
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,0
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,0
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,2
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,3
12,0,1,3
12,0,1,4
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,7
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,5
12,0,1,5
12,0,1,5
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,3
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,8
12,0,1,8
12,0,1,8
12,0,1,8
12,0,1,8
12,0,1,0
12,0,1,2
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,2
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,5
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,6
12,0,1,7
12,0,1,7
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,3
12,0,1,9
12,0,1,9
12,0,1,4
12,0,1,1
12,0,1,9
12,0,1,7
12,0,1,7
12,0,1,7
12,0,1,7
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,4
12,0,1,4
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
17,0,1,663
12,0,1,4
12,0,1,4
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,2
12,0,1,2
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,2
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,3
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,2
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,3
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,696
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
32,0,1,731
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,2
12,0,1,2
12,0,1,2
12,0,1,2
12,0,1,2
12,0,1,2
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,2
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,3
12,0,1,2
12,0,1,2
12,0,1,3
12,0,1,3
12,0,1,4
12,0,1,3
12,0,1,1
12,0,1,3
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
2,0,1,769
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,2
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
7,0,1,781
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
22,0,1,783
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
27,0,1,786
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,1
12,0,1,0
12,0,1,1
12,0,1,1
12,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,0
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,2
2,0,1,2
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,2
2,0,1,1
2,0,1,2
2,0,1,2
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,1
2,0,1,2
2,0,1,2
2,0,1,2
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
37,0,1,814
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,2
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,2
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,2
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,2
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,2
2,0,1,1
2,0,1,2
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,2
2,0,1,1
2,0,1,2
2,0,1,1
2,0,1,2
2,0,1,2
2,0,1,2
2,0,1,2
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,2
2,0,1,2
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,2
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,2
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,2
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,2
2,0,1,1
2,0,1,2
2,0,1,2
2,0,1,1
2,0,1,2
2,0,1,2
2,0,1,2
2,0,1,2
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,2
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,2
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,2
2,0,1,1
2,0,1,2
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,2
2,0,1,1
2,0,1,2
2,0,1,2
2,0,1,2
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,2
2,0,1,1
2,0,1,1
2,0,1,1
2,0,1,2
2,0,1,2
2,0,1,2
2,0,1,1
2,0,2,3
2,0,2,4
7,0,2,4
32,0,2,0
7,0,2,0
17,0,2,1
7,0,2,1
37,0,2,17
7,0,2,0
2,0,2,1
12,0,2,0
37,0,2,0
7,0,2,0
12,0,2,30
7,0,2,0
12,0,2,0
2,0,2,20
17,0,2,0
22,0,2,1
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
7,0,2,0
12,0,2,0
12,0,2,0
17,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
2,0,2,0
7,0,2,0
22,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
2,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
37,0,2,0
2,0,2,0
32,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
7,0,2,11
12,0,2,0
7,0,2,40
12,0,2,0
12,0,2,0
17,0,2,0
37,0,2,6
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
7,0,2,0
22,0,2,0
22,0,2,0
2,0,2,52
27,0,2,58
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
17,0,2,1
17,0,2,1
2,0,2,0
2,0,2,0
22,0,2,0
22,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
17,0,2,0
17,0,2,1
37,0,2,0
37,0,2,0
2,0,2,0
17,0,2,1
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
7,0,2,0
7,0,2,0
7,0,2,0
32,0,2,0
22,0,2,0
22,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
17,0,2,4
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
7,0,2,47
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
17,0,2,0
17,0,2,0
17,0,2,1
17,0,2,1
37,0,2,0
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
7,0,2,1
22,0,2,3
7,0,2,4
12,0,2,4
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,2
12,0,2,2
12,0,2,3
12,0,2,3
12,0,2,4
12,0,2,4
12,0,2,3
12,0,2,1
12,0,2,4
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,3
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,2
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,2
12,0,2,2
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,3
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
7,0,2,0
7,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,2
12,0,2,2
12,0,2,12
12,0,2,10
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,0
2,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,4
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,2
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,5
12,0,2,5
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,4
12,0,2,5
12,0,2,5
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,3
12,0,2,3
12,0,2,3
12,0,2,5
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,8
12,0,2,8
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,2
12,0,2,2
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,2
12,0,2,2
12,0,2,2
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,6
12,0,2,5
12,0,2,5
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,10
12,0,2,10
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,2
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,6
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,4
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,783
12,0,2,783
12,0,2,6
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,0
12,0,2,0
12,0,2,1
12,0,2,1
12,0,2,1
12,0,2,0
12,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,0
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,1
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,0
2,0,2,1
2,0,2,0
7,0,2,2613
17,0,2,2636
27,0,2,2669
22,0,2,2677
12,0,2,2704
2,0,2,2714
37,0,2,2765
32,0,2,2777
7,0,3,16
12,0,3,15
2,0,3,17
17,0,3,2
27,0,3,18
2,0,3,18
2,0,3,20
7,0,3,1
7,0,3,2
32,0,3,5
2,0,3,3
7,0,3,3
37,0,3,5
12,0,3,0
7,0,3,2
37,0,3,4
2,0,3,5
7,0,3,5
7,0,3,4
7,0,3,2
12,0,3,1
22,0,3,1
7,0,3,1
17,0,3,1
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
7,0,3,1
17,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
2,0,3,0
12,0,3,1
12,0,3,1
22,0,3,2
7,0,3,2
12,0,3,0
12,0,3,0
12,0,3,0
2,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
2,0,3,0
37,0,3,2
12,0,3,1
12,0,3,1
32,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
2,0,3,0
2,0,3,0
37,0,3,0
2,0,3,1
17,0,3,1
2,0,3,1
2,0,3,1
7,0,3,1
12,0,3,1
12,0,3,1
22,0,3,2
22,0,3,2
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
2,0,3,1
17,0,3,2
2,0,3,3
17,0,3,4
22,0,3,3
12,0,3,1
22,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
17,0,3,2
17,0,3,2
17,0,3,3
17,0,3,2
37,0,3,1
2,0,3,1
37,0,3,1
2,0,3,2
2,0,3,2
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,0
7,0,3,0
7,0,3,1
32,0,3,1
7,0,3,1
22,0,3,2
22,0,3,2
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,14
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
17,0,3,1
17,0,3,1
17,0,3,1
17,0,3,1
2,0,3,2
37,0,3,2
2,0,3,0
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
7,0,3,1
7,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
22,0,3,1
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
12,0,3,1
7,0,3,1
7,0,3,2
12,0,3,2
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,2
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,4
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,4
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,0
2,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,7
12,0,3,7
12,0,3,6
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,6
12,0,3,6
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,2
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,4
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,2
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,7
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,6
12,0,3,6
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,2
12,0,3,2
12,0,3,2
12,0,3,2
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,6
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
12,0,3,0
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,1
12,0,3,0
12,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,3
2,0,3,3
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,3
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
37,0,3,681
2,0,3,0
2,0,3,1
2,0,3,11
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,1
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,1
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,1
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,1
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,2
2,0,3,2
2,0,3,2
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,1
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,1
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,1
2,0,3,1
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,1
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,1
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,1
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,1
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,0
2,0,3,1
2,0,3,1
2,0,3,1
2,0,3,1
2,0,3,0
2,0,3,0
32,0,3,766
22,0,3,804
27,0,3,861
7,0,3,1037
17,0,3,1104
12,0,3,1108
2,0,3,1256
2,0,4,10
2,0,4,10
2,0,4,11
12,0,4,11
17,0,4,2
7,0,4,12
27,0,4,13
32,0,4,3
7,0,4,2
7,0,4,3
7,0,4,3
2,0,4,4
7,0,4,3
12,0,4,2
37,0,4,3
37,0,4,3
2,0,4,3
7,0,4,3
12,0,4,1
7,0,4,2
7,0,4,2
7,0,4,2
22,0,4,1
17,0,4,2
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
7,0,4,0
12,0,4,1
12,0,4,1
17,0,4,1
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
2,0,4,0
12,0,4,1
7,0,4,1
22,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
2,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
2,0,4,0
12,0,4,0
37,0,4,1
32,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
2,0,4,0
2,0,4,0
37,0,4,0
2,0,4,0
2,0,4,0
17,0,4,1
2,0,4,0
7,0,4,0
22,0,4,1
22,0,4,1
12,0,4,1
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
17,0,4,1
17,0,4,1
2,0,4,2
2,0,4,2
22,0,4,0
22,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
17,0,4,1
17,0,4,0
17,0,4,1
37,0,4,0
37,0,4,0
17,0,4,1
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
7,0,4,1
32,0,4,0
7,0,4,1
7,0,4,1
22,0,4,1
22,0,4,2
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,1
17,0,4,1
17,0,4,0
17,0,4,0
17,0,4,1
2,0,4,0
37,0,4,1
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
7,0,4,1
7,0,4,1
12,0,4,0
12,0,4,1
12,0,4,1
22,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,1
7,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
7,0,4,1
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,6
12,0,4,6
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
2,0,4,16
2,0,4,16
12,0,4,8
12,0,4,8
12,0,4,1
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,9
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,15
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,10
12,0,4,10
12,0,4,10
12,0,4,10
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
17,0,4,435
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
7,0,4,449
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
27,0,4,511
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,502
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
22,0,4,517
12,0,4,3
12,0,4,3
12,0,4,3
12,0,4,5
12,0,4,5
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,2
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,2
12,0,4,2
12,0,4,2
12,0,4,2
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,2
12,0,4,3
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,2
12,0,4,2
12,0,4,2
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,2
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,2
12,0,4,2
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,1
12,0,4,2
2,0,4,582
12,0,4,1
12,0,4,1
12,0,4,2
12,0,4,2
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,2
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
32,0,4,590
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,1
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,0
12,0,4,1
12,0,4,1
12,0,4,1
12,0,4,1
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,2
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,2
37,0,4,642
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,1
2,0,4,0
2,0,4,0
2,0,4,0
2,0,5,19
12,0,5,19
2,0,5,19
27,0,5,19
2,0,5,19
7,0,5,19
7,0,5,0
7,0,5,1
7,0,5,1
32,0,5,1
2,0,5,1
17,0,5,1
12,0,5,0
37,0,5,0
7,0,5,0
7,0,5,0
2,0,5,1
7,0,5,1
37,0,5,2
7,0,5,0
12,0,5,0
7,0,5,0
17,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
22,0,5,1
12,0,5,0
12,0,5,0
7,0,5,0
12,0,5,0
12,0,5,0
17,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
2,0,5,1
12,0,5,1
12,0,5,1
22,0,5,1
12,0,5,0
7,0,5,1
12,0,5,0
12,0,5,1
2,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
37,0,5,0
2,0,5,1
32,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
17,0,5,1
37,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
7,0,5,0
12,0,5,0
12,0,5,0
22,0,5,1
22,0,5,1
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
17,0,5,0
2,0,5,1
17,0,5,1
22,0,5,1
2,0,5,1
22,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
17,0,5,0
17,0,5,1
17,0,5,0
17,0,5,1
37,0,5,1
2,0,5,0
37,0,5,1
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,0
2,0,5,1
2,0,5,1
7,0,5,1
7,0,5,0
32,0,5,1
7,0,5,1
22,0,5,1
12,0,5,1
12,0,5,1
22,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
17,0,5,1
17,0,5,1
17,0,5,1
17,0,5,1
37,0,5,1
2,0,5,1
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,1
2,0,5,1
7,0,5,1
7,0,5,0
22,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,1
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,1
7,0,5,1
7,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,1
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,1
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,2
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,1
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,1
2,0,5,0
2,0,5,0
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,0
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,1
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,1
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,0
2,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,263
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
27,0,5,296
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,3
12,0,5,3
12,0,5,3
12,0,5,3
12,0,5,4
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
37,0,5,345
12,0,5,2
12,0,5,2
12,0,5,2
12,0,5,2
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,2
12,0,5,1
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
22,0,5,374
7,0,5,376
12,0,5,2
12,0,5,2
12,0,5,2
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,2
12,0,5,2
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,2
12,0,5,2
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,2
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,2
12,0,5,3
12,0,5,3
12,0,5,3
12,0,5,3
12,0,5,3
12,0,5,3
12,0,5,2
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,3
12,0,5,3
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,2
12,0,5,2
12,0,5,2
17,0,5,436
12,0,5,2
12,0,5,2
12,0,5,2
12,0,5,2
12,0,5,2
12,0,5,2
12,0,5,2
12,0,5,2
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
2,0,5,440
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
32,0,5,441
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,2
12,0,5,2
12,0,5,2
12,0,5,2
12,0,5,2
12,0,5,2
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,2
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,2
12,0,5,2
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,2
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,2
12,0,5,2
12,0,5,2
12,0,5,2
12,0,5,2
12,0,5,2
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,0
12,0,5,0
12,0,5,1
12,0,5,1
12,0,5,1
12,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,0
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,0
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,0
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,0
2,0,5,1
2,0,5,0
2,0,5,0
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,0
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,0
2,0,5,1
2,0,5,0
2,0,5,0
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,1
2,0,5,0
2,0,5,0
2,0,5,0
12,0,6,2
2,0,6,3
2,0,6,4
2,0,6,6
7,0,6,2
7,0,6,1
7,0,6,6
27,0,6,6
32,0,6,3
17,0,6,4
2,0,6,1
7,0,6,1
12,0,6,0
2,0,6,1
37,0,6,2
7,0,6,2
7,0,6,1
37,0,6,1
7,0,6,0
7,0,6,0
12,0,6,0
17,0,6,0
7,0,6,1
22,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
7,0,6,0
12,0,6,0
12,0,6,0
17,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
2,0,6,0
7,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
22,0,6,1
12,0,6,1
12,0,6,0
2,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,6
12,0,6,6
12,0,6,7
12,0,6,7
12,0,6,7
2,0,6,3
32,0,6,3
37,0,6,11
12,0,6,4
12,0,6,4
12,0,6,4
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
37,0,6,0
17,0,6,1
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,1
22,0,6,0
7,0,6,1
22,0,6,1
12,0,6,1
12,0,6,1
12,0,6,3
12,0,6,3
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
17,0,6,0
2,0,6,0
2,0,6,0
17,0,6,1
22,0,6,1
22,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
17,0,6,0
17,0,6,1
17,0,6,1
17,0,6,0
37,0,6,0
37,0,6,0
2,0,6,0
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,0
7,0,6,0
7,0,6,1
32,0,6,1
7,0,6,1
22,0,6,2
22,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
17,0,6,0
17,0,6,0
17,0,6,0
17,0,6,0
37,0,6,0
2,0,6,1
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
7,0,6,0
7,0,6,0
22,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,1
7,0,6,0
2,0,6,0
7,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
2,0,6,0
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,1
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,1
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,1
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,1
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,201
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,2
12,0,6,2
12,0,6,2
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
17,0,6,239
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
7,0,6,240
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
22,0,6,249
12,0,6,2
12,0,6,2
12,0,6,2
12,0,6,2
12,0,6,2
12,0,6,2
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,2
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
2,0,6,0
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,2
2,0,6,2
2,0,6,2
2,0,6,0
2,0,6,0
2,0,6,1
2,0,6,0
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,0
2,0,6,1
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,1
2,0,6,0
2,0,6,275
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,1
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,1
2,0,6,0
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
27,0,6,311
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
32,0,6,342
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,2
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
37,0,6,362
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,2
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,0
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,0
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
12,0,6,1
2,0,6,0
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,1
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,0
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,2
2,0,6,2
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,2
2,0,6,2
2,0,6,2
2,0,6,2
2,0,6,2
2,0,6,2
2,0,6,1
2,0,6,1
2,0,6,0
2,0,6,0
2,0,6,1
2,0,6,0
2,0,6,1
2,0,6,0
2,0,6,0
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,6,1
2,0,7,9
2,0,7,9
2,0,7,9
27,0,7,9
12,0,7,9
7,0,7,10
17,0,7,3
32,0,7,3
7,0,7,1
7,0,7,1
7,0,7,1
7,0,7,0
37,0,7,0
12,0,7,0
2,0,7,1
2,0,7,2
7,0,7,2
37,0,7,3
7,0,7,2
7,0,7,0
12,0,7,0
7,0,7,0
17,0,7,0
22,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
7,0,7,0
12,0,7,0
12,0,7,1
17,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
2,0,7,0
22,0,7,1
7,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
2,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
37,0,7,1
2,0,7,0
32,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
37,0,7,0
2,0,7,0
17,0,7,0
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,0
7,0,7,0
22,0,7,0
22,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
17,0,7,1
2,0,7,0
2,0,7,0
17,0,7,1
22,0,7,1
22,0,7,0
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
17,0,7,0
17,0,7,0
17,0,7,0
17,0,7,1
37,0,7,1
2,0,7,0
2,0,7,0
37,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,1
7,0,7,0
7,0,7,0
7,0,7,0
32,0,7,0
22,0,7,0
22,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
17,0,7,1
17,0,7,0
17,0,7,0
17,0,7,0
37,0,7,0
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,1
7,0,7,0
7,0,7,0
22,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,0
7,0,7,0
7,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,0
2,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,185
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,2
12,0,7,2
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
22,0,7,206
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,7
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
27,0,7,214
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,2
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
2,0,7,226
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,2
2,0,7,2
2,0,7,2
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,2
2,0,7,2
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,2
2,0,7,2
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,3
12,0,7,3
12,0,7,3
12,0,7,2
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,2
12,0,7,2
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,2
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,2
12,0,7,2
12,0,7,2
12,0,7,3
12,0,7,2
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,2
12,0,7,1
7,0,7,285
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,2
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,2
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
37,0,7,295
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,2
12,0,7,2
12,0,7,1
12,0,7,2
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,2
12,0,7,2
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
32,0,7,315
12,0,7,2
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
17,0,7,319
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,0
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
12,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,0
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
2,0,7,1
27,0,8,4
12,0,8,4
7,0,8,4
2,0,8,5
2,0,8,6
2,0,8,6
17,0,8,0
7,0,8,0
7,0,8,1
2,0,8,1
7,0,8,1
32,0,8,1
37,0,8,0
7,0,8,6
2,0,8,6
12,0,8,6
37,0,8,6
7,0,8,6
7,0,8,0
7,0,8,0
12,0,8,0
17,0,8,0
7,0,8,0
22,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
7,0,8,0
12,0,8,1
12,0,8,0
17,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
2,0,8,1
7,0,8,1
22,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
2,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
37,0,8,0
2,0,8,0
32,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
17,0,8,0
37,0,8,0
2,0,8,0
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,0
7,0,8,0
22,0,8,0
22,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
17,0,8,0
17,0,8,0
2,0,8,0
2,0,8,0
22,0,8,1
22,0,8,6
12,0,8,6
12,0,8,6
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
17,0,8,0
17,0,8,0
17,0,8,0
17,0,8,0
37,0,8,1
37,0,8,1
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,1
7,0,8,1
7,0,8,1
7,0,8,0
32,0,8,0
22,0,8,0
22,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
17,0,8,0
17,0,8,0
17,0,8,0
17,0,8,0
37,0,8,1
2,0,8,1
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,0
7,0,8,0
7,0,8,0
22,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,3
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,2
12,0,8,2
12,0,8,2
12,0,8,2
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
2,0,8,1
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,0
7,0,8,0
7,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
2,0,8,1
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,1
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,1
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,1
2,0,8,0
2,0,8,0
2,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,172
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,2
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,2
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,2
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,2
12,0,8,2
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,2
12,0,8,1
12,0,8,1
12,0,8,1
22,0,8,208
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,24
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,2
12,0,8,2
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
2,0,8,216
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
7,0,8,218
12,0,8,2
12,0,8,2
12,0,8,2
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
37,0,8,239
12,0,8,2
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,2
12,0,8,2
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,2
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,3
12,0,8,3
12,0,8,3
12,0,8,2
12,0,8,3
12,0,8,3
12,0,8,3
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
32,0,8,257
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,2
12,0,8,2
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
17,0,8,282
12,0,8,2
12,0,8,2
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,1
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
27,0,8,324
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,3
12,0,8,2
12,0,8,2
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,2
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,2
12,0,8,2
12,0,8,2
12,0,8,2
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,1
12,0,8,0
12,0,8,0
12,0,8,1
12,0,8,2
12,0,8,2
12,0,8,2
12,0,8,2
12,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,0
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,1
2,0,8,0
2,0,8,1
2,0,8,1
2,0,9,2
2,0,9,2
2,0,9,2
27,0,9,2
12,0,9,3
7,0,9,3
17,0,9,318
32,0,9,0
7,0,9,0
7,0,9,0
7,0,9,1
2,0,9,1
37,0,9,1
7,0,9,0
2,0,9,1
12,0,9,1
37,0,9,1
7,0,9,0
7,0,9,1
7,0,9,0
12,0,9,0
17,0,9,0
7,0,9,0
22,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
7,0,9,1
12,0,9,1
12,0,9,0
17,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
2,0,9,1
7,0,9,1
22,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
2,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
37,0,9,0
2,0,9,0
32,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
17,0,9,0
37,0,9,0
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,0
7,0,9,1
22,0,9,1
22,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
17,0,9,0
2,0,9,0
17,0,9,0
2,0,9,1
22,0,9,1
22,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
17,0,9,0
17,0,9,1
17,0,9,0
17,0,9,0
37,0,9,0
37,0,9,0
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,1
7,0,9,1
7,0,9,0
7,0,9,0
32,0,9,0
22,0,9,0
22,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
17,0,9,1
17,0,9,1
17,0,9,0
17,0,9,0
37,0,9,0
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,0
7,0,9,0
7,0,9,0
22,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,8
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,0
7,0,9,0
7,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,3
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,8
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,2
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,2
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,2
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,788
12,0,9,0
12,0,9,2
12,0,9,2
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,2
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,19
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,2
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,2
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,2
12,0,9,2
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
7,0,9,884
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
22,0,9,894
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
17,0,9,921
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
37,0,9,931
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
32,0,9,936
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
27,0,9,956
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
2,0,9,960
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,0
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
12,0,9,1
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,0
2,0,9,1
2,0,9,1
2,0,9,1
2,0,9,0
2,0,10,1
2,0,10,1
2,0,10,1
27,0,10,1
12,0,10,1
7,0,10,1
17,0,10,1
32,0,10,0
7,0,10,0
7,0,10,0
2,0,10,0
7,0,10,0
37,0,10,0
7,0,10,0
2,0,10,1
12,0,10,1
37,0,10,1
7,0,10,1
7,0,10,0
7,0,10,0
12,0,10,0
17,0,10,0
7,0,10,0
22,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
7,0,10,0
12,0,10,0
12,0,10,0
17,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
2,0,10,0
7,0,10,0
22,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
2,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
37,0,10,0
2,0,10,0
32,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
17,0,10,0
37,0,10,0
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,0
7,0,10,0
22,0,10,0
22,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
17,0,10,0
17,0,10,0
2,0,10,0
2,0,10,0
22,0,10,0
22,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
17,0,10,0
17,0,10,0
17,0,10,0
17,0,10,0
37,0,10,0
37,0,10,0
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,0
7,0,10,0
7,0,10,0
7,0,10,0
32,0,10,0
22,0,10,0
22,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
17,0,10,0
17,0,10,0
17,0,10,0
17,0,10,0
37,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
7,0,10,0
7,0,10,0
22,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,1
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,1
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
7,0,10,0
7,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,1
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,1
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,1
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,1
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,1
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,1
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,0
2,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
2,0,10,211
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,218
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
32,0,10,237
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
27,0,10,256
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
7,0,10,261
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
17,0,10,263
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
22,0,10,266
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,0
37,0,10,282
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,0
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
12,0,10,1
2,0,10,0
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,0
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,1
2,0,10,0
2,0,10,0
2,0,10,0
2,0,10,1
2,0,10,1
37,0,11,1
17,0,11,1
32,0,11,1
7,0,11,0
12,0,11,0
27,0,11,0
22,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
27,0,11,1
12,0,11,1
7,0,11,1
17,0,11,1
32,0,11,1
7,0,11,1
7,0,11,1
2,0,11,1
7,0,11,1
37,0,11,0
7,0,11,0
2,0,11,0
12,0,11,0
37,0,11,1
7,0,11,1
7,0,11,1
7,0,11,1
12,0,11,0
17,0,11,1
7,0,11,1
22,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
7,0,11,0
12,0,11,0
12,0,11,0
17,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
2,0,11,1
7,0,11,1
22,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
2,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
37,0,11,1
2,0,11,0
32,0,11,0
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
17,0,11,1
37,0,11,1
2,0,11,1
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
7,0,11,1
22,0,11,1
22,0,11,0
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
17,0,11,0
17,0,11,0
2,0,11,1
2,0,11,1
22,0,11,1
22,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
17,0,11,1
17,0,11,1
17,0,11,1
17,0,11,0
37,0,11,0
37,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
7,0,11,1
7,0,11,1
7,0,11,1
32,0,11,1
22,0,11,1
22,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
17,0,11,1
17,0,11,1
17,0,11,1
17,0,11,0
37,0,11,0
2,0,11,0
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
7,0,11,1
7,0,11,1
22,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
2,0,11,0
2,0,11,0
2,0,11,0
2,0,11,0
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
7,0,11,0
7,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
2,0,11,150
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,0
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,0
2,0,11,0
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,0
2,0,11,1
2,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,0
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,0
12,0,11,0
12,0,11,0
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
12,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,0
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,0
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,1
2,0,11,0
27,0,14,3
2,0,14,3
12,0,14,5
7,0,14,5
2,0,14,5
2,0,14,6
17,0,14,3
32,0,14,5
2,0,14,3
7,0,14,3
7,0,14,3
7,0,14,4
37,0,14,4
7,0,14,1
2,0,14,7
12,0,14,21
37,0,14,21
7,0,14,20
7,0,14,20
7,0,14,1
12,0,14,2
17,0,14,2
7,0,14,2
22,0,14,1
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
7,0,14,1
12,0,14,1
12,0,14,1
17,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
2,0,14,1
7,0,14,1
22,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
2,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,0
12,0,14,0
37,0,14,1
2,0,14,1
32,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,1
12,0,14,0
17,0,14,1
37,0,14,1
2,0,14,1
2,0,14,1
2,0,14,0
2,0,14,0
2,0,14,1
7,0,14,1
22,0,14,2
22,0,14,1
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,1
17,0,14,1
17,0,14,1
2,0,14,1
2,0,14,0
22,0,14,0
22,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,0
12,0,14,9
12,0,14,10
12,0,14,10
12,0,14,10
12,0,14,10
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
17,0,14,1
17,0,14,1
17,0,14,1
17,0,14,1
37,0,14,1
37,0,14,1
2,0,14,0
2,0,14,0
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,0
7,0,14,0
7,0,14,1
32,0,14,1
7,0,14,1
22,0,14,2
22,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
17,0,14,1
17,0,14,1
17,0,14,1
17,0,14,1
37,0,14,0
2,0,14,0
2,0,14,1
2,0,14,0
2,0,14,0
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,0
2,0,14,1
2,0,14,1
2,0,14,1
7,0,14,2
7,0,14,2
22,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,9
12,0,14,9
12,0,14,10
12,0,14,9
12,0,14,9
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,0
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,0
2,0,14,0
2,0,14,0
2,0,14,0
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
7,0,14,1
7,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,0
12,0,14,0
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,3
12,0,14,3
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,4
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,1
12,0,14,0
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,2
12,0,14,1
12,0,14,4
12,0,14,10
12,0,14,10
12,0,14,10
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
2,0,14,0
2,0,14,0
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,0
2,0,14,0
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,0
2,0,14,1
2,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,0
22,0,14,340
12,0,14,2
12,0,14,2
12,0,14,2
32,0,14,340
12,0,14,0
12,0,14,0
12,0,14,0
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
7,0,14,347
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
37,0,14,350
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
17,0,14,352
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
2,0,14,355
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,361
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
27,0,14,368
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,0
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,3
12,0,14,4
12,0,14,4
12,0,14,4
12,0,14,4
12,0,14,4
12,0,14,4
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,3
12,0,14,3
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,1
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,1
12,0,14,2
12,0,14,2
12,0,14,2
2,0,14,1
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
2,0,14,1
2,0,14,1
2,0,14,2
2,0,14,2
2,0,14,1
13,0,0,6
33,0,0,6
23,0,0,6
8,0,0,7
18,0,0,6
28,0,0,7
3,0,0,7
38,0,0,7
8,0,0,7
38,0,0,7
33,0,0,7
33,0,0,6
13,0,0,6
18,0,0,9
38,0,0,4
13,0,0,5
8,0,0,4
38,0,0,4
38,0,0,5
8,0,0,4
3,0,0,5
8,0,0,4
3,0,0,5
8,0,0,5
8,0,0,4
23,0,0,5
28,0,0,5
8,0,0,4
8,0,0,4
8,0,0,5
8,0,0,4
8,0,0,5
3,0,0,5
8,0,0,4
38,0,0,4
38,0,0,5
3,0,0,5
28,0,0,5
33,0,0,4
23,0,0,5
8,0,0,5
8,0,0,4
18,0,0,5
23,0,0,5
38,0,0,4
8,0,0,5
38,0,0,5
38,0,0,4
3,0,0,4
8,0,0,5
28,0,0,5
33,0,0,5
3,0,0,5
8,0,0,5
8,0,0,4
8,0,0,5
38,0,0,5
33,0,0,5
8,0,0,4
38,0,0,4
38,0,0,4
38,0,0,5
38,0,0,5
8,0,0,5
8,0,0,5
13,0,0,5
13,0,0,5
13,0,0,5
13,0,0,4
8,0,0,5
8,0,0,4
8,0,0,4
8,0,0,5
33,0,0,4
13,0,0,4
13,0,0,4
23,0,0,5
23,0,0,5
8,0,0,4
8,0,0,5
8,0,0,5
3,0,0,5
13,0,0,5
8,0,0,5
8,0,0,4
8,0,0,3
33,0,1,9
18,0,1,12
33,0,1,13
38,0,1,13
8,0,1,14
13,0,1,15
38,0,1,2
13,0,1,2
8,0,1,3
38,0,1,2
3,0,1,2
38,0,1,3
8,0,1,2
8,0,1,2
3,0,1,2
8,0,1,2
8,0,1,2
23,0,1,2
8,0,1,3
28,0,1,3
8,0,1,3
8,0,1,2
8,0,1,2
8,0,1,3
3,0,1,2
8,0,1,2
38,0,1,3
38,0,1,3
3,0,1,3
28,0,1,4
33,0,1,4
23,0,1,4
8,0,1,3
8,0,1,2
18,0,1,2
23,0,1,3
38,0,1,3
8,0,1,3
38,0,1,2
38,0,1,3
3,0,1,3
8,0,1,4
28,0,1,2
33,0,1,2
3,0,1,2
8,0,1,2
8,0,1,2
8,0,1,3
38,0,1,3
33,0,1,3
8,0,1,10
8,0,1,10
8,0,1,11
38,0,1,2
38,0,1,2
38,0,1,1
38,0,1,2
13,0,1,2
13,0,1,2
13,0,1,3
13,0,1,3
8,0,1,3
8,0,1,5
8,0,1,6
8,0,1,5
33,0,1,3
13,0,1,3
13,0,1,3
23,0,1,4
23,0,1,3
8,0,1,3
8,0,1,3
8,0,1,3
3,0,1,3
13,0,1,3
8,0,1,4
8,0,1,3
8,0,1,3
18,0,1,335
13,0,1,346
23,0,1,355
28,0,1,357
8,0,1,388
33,0,1,404
38,0,1,425
3,0,1,427
33,0,2,6
38,0,2,12
33,0,2,17
38,0,2,2
13,0,2,1
8,0,2,1
38,0,2,5
38,0,2,1
3,0,2,2
8,0,2,2
3,0,2,2
8,0,2,1
8,0,2,1
8,0,2,26
28,0,2,17
13,0,2,72
18,0,2,78
8,0,2,14
23,0,2,32
8,0,2,96
8,0,2,8
8,0,2,2
8,0,2,2
3,0,2,1
8,0,2,1
38,0,2,1
38,0,2,1
3,0,2,1
28,0,2,1
8,0,2,12
33,0,2,2
23,0,2,3
8,0,2,11
18,0,2,2
23,0,2,2
38,0,2,2
8,0,2,1
8,0,2,18
3,0,2,0
38,0,2,3
8,0,2,1
38,0,2,1
28,0,2,13
33,0,2,0
3,0,2,1
8,0,2,1
8,0,2,2
8,0,2,2
38,0,2,3
33,0,2,2
8,0,2,3
8,0,2,3
8,0,2,1
38,0,2,2
38,0,2,2
38,0,2,2
38,0,2,1
13,0,2,1
13,0,2,2
13,0,2,1
13,0,2,1
8,0,2,1
8,0,2,2
8,0,2,2
8,0,2,2
33,0,2,1
13,0,2,1
13,0,2,1
23,0,2,2
23,0,2,2
8,0,2,1
8,0,2,1
8,0,2,3
3,0,2,2
13,0,2,2
8,0,2,2
8,0,2,1
8,0,2,1
3,0,2,2282
28,0,2,2283
18,0,2,2300
13,0,2,2317
23,0,2,2336
33,0,2,2344
38,0,2,2352
8,0,2,2356
13,0,3,25
18,0,3,27
33,0,3,30
33,0,3,31
38,0,3,33
8,0,3,40
38,0,3,4
38,0,3,7
8,0,3,8
13,0,3,10
38,0,3,10
3,0,3,5
8,0,3,8
8,0,3,9
8,0,3,10
8,0,3,11
3,0,3,13
28,0,3,3
23,0,3,4
8,0,3,8
8,0,3,9
8,0,3,10
3,0,3,4
38,0,3,6
38,0,3,9
28,0,3,2
3,0,3,6
8,0,3,13
23,0,3,2
8,0,3,15
8,0,3,27
33,0,3,5
8,0,3,8
8,0,3,9
18,0,3,11
23,0,3,12
8,0,3,5
38,0,3,7
38,0,3,5
38,0,3,5
3,0,3,6
8,0,3,5
33,0,3,4
28,0,3,5
3,0,3,3
8,0,3,3
8,0,3,5
8,0,3,6
38,0,3,6
33,0,3,7
8,0,3,4
8,0,3,5
8,0,3,6
38,0,3,7
38,0,3,6
38,0,3,6
38,0,3,4
13,0,3,5
13,0,3,7
8,0,3,5
8,0,3,0
33,0,3,1
13,0,3,15
13,0,3,2
8,0,3,17
13,0,3,19
23,0,3,1
23,0,3,0
8,0,3,2
8,0,3,1
3,0,3,1
13,0,3,2
8,0,3,28
13,0,3,23
8,0,3,12
8,0,3,6
8,0,3,5
8,0,3,3
23,0,3,650
28,0,3,732
18,0,3,1006
38,0,3,1022
13,0,3,1177
8,0,3,1218
3,0,3,1255
33,0,3,1376
13,0,4,25
38,0,4,1
13,0,4,1
33,0,4,30
18,0,4,30
38,0,4,33
33,0,4,35
8,0,4,1
8,0,4,37
38,0,4,2
38,0,4,0
3,0,4,2
8,0,4,0
8,0,4,1
3,0,4,1
8,0,4,2
8,0,4,1
23,0,4,1
28,0,4,0
8,0,4,2
8,0,4,0
8,0,4,1
8,0,4,0
8,0,4,1
28,0,4,2
33,0,4,0
3,0,4,7
3,0,4,333
23,0,4,0
38,0,4,334
38,0,4,335
8,0,4,336
8,0,4,2
8,0,4,2
18,0,4,3
23,0,4,3
38,0,4,3
8,0,4,3
38,0,4,2
38,0,4,2
3,0,4,3
8,0,4,5
28,0,4,5
33,0,4,5
3,0,4,2
8,0,4,2
8,0,4,3
8,0,4,3
38,0,4,3
33,0,4,2
8,0,4,1
8,0,4,2
38,0,4,2
38,0,4,3
38,0,4,1
38,0,4,2
8,0,4,8
13,0,4,2
13,0,4,2
13,0,4,2
13,0,4,2
8,0,4,2
8,0,4,1
8,0,4,3
8,0,4,2
33,0,4,3
13,0,4,2
23,0,4,2
13,0,4,2
23,0,4,3
8,0,4,2
8,0,4,3
8,0,4,2
8,0,4,1
3,0,4,2
8,0,4,1
13,0,4,2
8,0,4,1
18,0,4,682
23,0,4,702
28,0,4,760
13,0,4,768
3,0,4,836
8,0,4,891
38,0,4,892
33,0,4,968
13,0,5,13
33,0,5,14
38,0,5,15
18,0,5,15
33,0,5,17
8,0,5,1
38,0,5,1
13,0,5,2
38,0,5,3
8,0,5,20
8,0,5,1
3,0,5,1
38,0,5,2
8,0,5,2
3,0,5,2
8,0,5,0
8,0,5,2
23,0,5,2
28,0,5,2
8,0,5,1
8,0,5,2
8,0,5,1
8,0,5,1
8,0,5,2
3,0,5,2
8,0,5,2
38,0,5,1
38,0,5,1
3,0,5,1
28,0,5,0
33,0,5,1
23,0,5,1
8,0,5,2
8,0,5,2
18,0,5,1
23,0,5,1
8,0,5,1
38,0,5,1
38,0,5,1
8,0,5,1
38,0,5,1
3,0,5,1
33,0,5,1
28,0,5,1
3,0,5,1
8,0,5,1
8,0,5,2
8,0,5,2
38,0,5,2
33,0,5,2
8,0,5,1
8,0,5,1
8,0,5,0
38,0,5,1
38,0,5,1
38,0,5,1
38,0,5,0
13,0,5,2
13,0,5,1
13,0,5,2
13,0,5,2
8,0,5,2
8,0,5,1
33,0,5,1
8,0,5,2
8,0,5,2
13,0,5,2
13,0,5,2
23,0,5,1
23,0,5,0
8,0,5,2
8,0,5,2
8,0,5,2
3,0,5,0
8,0,5,1
13,0,5,1
8,0,5,0
8,0,5,0
28,0,5,243
23,0,5,270
18,0,5,291
3,0,5,338
13,0,5,339
38,0,5,401
8,0,5,404
33,0,5,429
13,0,6,10
33,0,6,11
8,0,6,12
38,0,6,13
18,0,6,14
33,0,6,14
8,0,6,0
13,0,6,1
38,0,6,1
38,0,6,2
38,0,6,1
3,0,6,1
8,0,6,2
23,0,6,1
8,0,6,2
3,0,6,3
8,0,6,3
8,0,6,3
28,0,6,0
8,0,6,1
8,0,6,1
8,0,6,1
8,0,6,1
8,0,6,1
38,0,6,1
3,0,6,1
28,0,6,1
38,0,6,1
8,0,6,1
3,0,6,2
33,0,6,1
8,0,6,0
23,0,6,2
8,0,6,2
18,0,6,1
23,0,6,2
38,0,6,1
8,0,6,1
3,0,6,0
38,0,6,2
38,0,6,1
8,0,6,1
28,0,6,1
33,0,6,0
8,0,6,1
8,0,6,1
3,0,6,1
8,0,6,2
38,0,6,1
33,0,6,2
8,0,6,1
8,0,6,1
8,0,6,1
38,0,6,1
38,0,6,1
38,0,6,1
38,0,6,1
13,0,6,0
13,0,6,0
13,0,6,1
13,0,6,2
8,0,6,0
8,0,6,1
8,0,6,1
33,0,6,1
8,0,6,1
13,0,6,1
23,0,6,1
23,0,6,1
8,0,6,1
8,0,6,1
13,0,6,1
8,0,6,1
3,0,6,0
13,0,6,0
8,0,6,0
8,0,6,1
8,0,6,1
28,0,6,218
23,0,6,235
18,0,6,239
13,0,6,254
3,0,6,263
8,0,6,277
38,0,6,289
33,0,6,306
38,0,7,2
18,0,7,2
13,0,7,2
33,0,7,3
8,0,7,3
33,0,7,3
8,0,7,1
38,0,7,1
38,0,7,1
38,0,7,1
13,0,7,1
3,0,7,2
8,0,7,1
3,0,7,1
8,0,7,1
8,0,7,1
8,0,7,1
23,0,7,2
28,0,7,1
8,0,7,1
8,0,7,0
8,0,7,0
8,0,7,0
8,0,7,1
8,0,7,1
38,0,7,1
38,0,7,1
3,0,7,0
3,0,7,1
28,0,7,0
33,0,7,1
23,0,7,0
8,0,7,0
8,0,7,0
18,0,7,0
23,0,7,1
38,0,7,1
8,0,7,1
38,0,7,1
8,0,7,0
38,0,7,1
3,0,7,1
28,0,7,0
33,0,7,0
3,0,7,0
8,0,7,1
8,0,7,0
38,0,7,0
33,0,7,0
8,0,7,1
8,0,7,1
8,0,7,0
8,0,7,0
38,0,7,1
38,0,7,1
38,0,7,1
13,0,7,0
38,0,7,1
13,0,7,1
13,0,7,1
13,0,7,1
8,0,7,0
8,0,7,0
8,0,7,0
8,0,7,1
33,0,7,0
13,0,7,0
13,0,7,0
23,0,7,1
23,0,7,1
8,0,7,0
8,0,7,0
8,0,7,0
3,0,7,0
13,0,7,0
8,0,7,0
8,0,7,0
8,0,7,1
28,0,7,186
23,0,7,208
18,0,7,215
13,0,7,222
3,0,7,237
8,0,7,251
38,0,7,264
33,0,7,279
38,0,8,4
33,0,8,4
13,0,8,4
8,0,8,5
33,0,8,5
18,0,8,6
38,0,8,0
13,0,8,0
8,0,8,0
38,0,8,0
38,0,8,0
3,0,8,0
8,0,8,0
3,0,8,1
8,0,8,1
8,0,8,1
23,0,8,1
8,0,8,1
28,0,8,1
8,0,8,0
8,0,8,0
8,0,8,0
8,0,8,0
8,0,8,1
3,0,8,0
8,0,8,1
38,0,8,1
38,0,8,0
3,0,8,0
28,0,8,1
33,0,8,0
23,0,8,1
8,0,8,1
8,0,8,0
18,0,8,0
23,0,8,0
38,0,8,0
8,0,8,1
38,0,8,1
38,0,8,1
3,0,8,1
8,0,8,0
28,0,8,1
33,0,8,0
3,0,8,0
8,0,8,0
8,0,8,0
8,0,8,1
38,0,8,1
33,0,8,0
8,0,8,0
8,0,8,0
8,0,8,0
38,0,8,1
38,0,8,0
38,0,8,1
38,0,8,1
13,0,8,1
13,0,8,1
13,0,8,0
13,0,8,1
8,0,8,0
8,0,8,0
8,0,8,0
8,0,8,1
33,0,8,1
13,0,8,0
13,0,8,1
23,0,8,1
23,0,8,1
8,0,8,0
8,0,8,0
8,0,8,1
3,0,8,0
13,0,8,0
8,0,8,0
8,0,8,0
8,0,8,0
28,0,8,178
23,0,8,201
18,0,8,209
3,0,8,221
13,0,8,228
8,0,8,240
38,0,8,256
33,0,8,269
8,0,9,3
33,0,9,3
38,0,9,3
18,0,9,3
33,0,9,3
13,0,9,3
38,0,9,1
13,0,9,1
8,0,9,1
38,0,9,1
38,0,9,1
3,0,9,1
8,0,9,1
8,0,9,1
3,0,9,1
8,0,9,1
8,0,9,1
23,0,9,1
28,0,9,1
8,0,9,1
8,0,9,1
8,0,9,1
8,0,9,1
8,0,9,1
8,0,9,1
38,0,9,1
38,0,9,1
3,0,9,1
28,0,9,1
3,0,9,1
33,0,9,1
23,0,9,0
8,0,9,0
8,0,9,0
18,0,9,1
23,0,9,1
38,0,9,0
8,0,9,1
38,0,9,1
38,0,9,1
3,0,9,1
8,0,9,0
28,0,9,0
33,0,9,0
3,0,9,0
8,0,9,0
8,0,9,0
8,0,9,1
38,0,9,1
33,0,9,1
8,0,9,1
8,0,9,1
8,0,9,0
38,0,9,0
38,0,9,0
38,0,9,1
13,0,9,1
38,0,9,1
13,0,9,1
13,0,9,1
13,0,9,0
8,0,9,0
8,0,9,0
8,0,9,0
8,0,9,0
33,0,9,1
13,0,9,1
13,0,9,1
23,0,9,1
23,0,9,0
8,0,9,0
8,0,9,0
8,0,9,0
3,0,9,0
13,0,9,1
8,0,9,3
8,0,9,3
8,0,9,3
28,0,9,185
18,0,9,198
23,0,9,209
13,0,9,212
3,0,9,219
8,0,9,236
38,0,9,238
33,0,9,248
8,0,10,2
33,0,10,2
38,0,10,2
18,0,10,2
33,0,10,2
13,0,10,2
38,0,10,1
13,0,10,1
8,0,10,1
38,0,10,1
38,0,10,1
3,0,10,1
8,0,10,1
3,0,10,1
8,0,10,1
8,0,10,1
8,0,10,1
23,0,10,1
28,0,10,1
8,0,10,1
8,0,10,1
8,0,10,0
8,0,10,0
8,0,10,0
3,0,10,1
8,0,10,1
38,0,10,0
38,0,10,0
3,0,10,1
28,0,10,1
33,0,10,1
23,0,10,1
8,0,10,1
8,0,10,1
18,0,10,1
23,0,10,1
38,0,10,0
8,0,10,1
38,0,10,1
38,0,10,1
3,0,10,1
8,0,10,1
28,0,10,0
33,0,10,0
3,0,10,0
8,0,10,0
8,0,10,0
8,0,10,0
38,0,10,1
33,0,10,1
8,0,10,0
8,0,10,1
8,0,10,1
38,0,10,1
38,0,10,0
38,0,10,0
38,0,10,0
13,0,10,0
13,0,10,0
13,0,10,0
13,0,10,1
8,0,10,1
8,0,10,0
8,0,10,0
8,0,10,0
33,0,10,1
13,0,10,0
13,0,10,0
23,0,10,1
23,0,10,1
8,0,10,0
8,0,10,0
8,0,10,0
3,0,10,1
13,0,10,0
8,0,10,0
8,0,10,0
8,0,10,0
23,0,10,182
28,0,10,184
18,0,10,199
13,0,10,205
3,0,10,210
8,0,10,232
38,0,10,233
33,0,10,243
23,0,11,1
18,0,11,1
38,0,11,1
28,0,11,1
8,0,11,1
33,0,11,1
38,0,11,1
18,0,11,2
33,0,11,2
13,0,11,2
38,0,11,1
13,0,11,1
8,0,11,1
38,0,11,1
38,0,11,1
3,0,11,1
8,0,11,2
8,0,11,2
3,0,11,1
8,0,11,1
8,0,11,1
23,0,11,1
28,0,11,1
8,0,11,1
8,0,11,1
8,0,11,1
8,0,11,1
8,0,11,1
3,0,11,1
8,0,11,2
38,0,11,1
38,0,11,2
3,0,11,1
28,0,11,1
33,0,11,1
23,0,11,1
8,0,11,1
8,0,11,1
18,0,11,1
23,0,11,1
38,0,11,1
8,0,11,1
38,0,11,1
38,0,11,1
3,0,11,1
8,0,11,1
28,0,11,1
33,0,11,1
3,0,11,1
8,0,11,1
8,0,11,1
8,0,11,1
38,0,11,1
33,0,11,1
8,0,11,2
8,0,11,1
8,0,11,1
38,0,11,1
38,0,11,1
38,0,11,1
38,0,11,1
13,0,11,1
13,0,11,1
13,0,11,0
13,0,11,1
8,0,11,1
8,0,11,1
8,0,11,1
8,0,11,1
33,0,11,1
13,0,11,1
13,0,11,1
23,0,11,1
23,0,11,1
8,0,11,1
3,0,11,1
8,0,11,1
8,0,11,0
8,0,11,1
13,0,11,0
8,0,11,0
8,0,11,1
13,0,11,170
3,0,11,173
8,0,11,189
33,0,11,201
18,0,14,6
33,0,14,6
38,0,14,6
13,0,14,7
13,0,14,1
38,0,14,1
38,0,14,1
8,0,14,4
33,0,14,11
8,0,14,11
3,0,14,2
8,0,14,1
38,0,14,7
8,0,14,4
3,0,14,5
8,0,14,4
8,0,14,3
23,0,14,4
28,0,14,2
8,0,14,2
8,0,14,1
8,0,14,1
8,0,14,1
8,0,14,5
3,0,14,5
8,0,14,5
38,0,14,1
38,0,14,1
3,0,14,1
28,0,14,1
33,0,14,1
23,0,14,2
8,0,14,1
18,0,14,1
8,0,14,1
38,0,14,1
8,0,14,1
23,0,14,1
38,0,14,1
38,0,14,1
3,0,14,1
8,0,14,1
28,0,14,1
3,0,14,0
8,0,14,0
8,0,14,1
33,0,14,2
8,0,14,1
38,0,14,1
33,0,14,1
8,0,14,1
8,0,14,1
8,0,14,1
38,0,14,1
38,0,14,1
38,0,14,1
38,0,14,1
13,0,14,2
13,0,14,1
13,0,14,1
13,0,14,2
8,0,14,1
8,0,14,1
8,0,14,1
8,0,14,1
33,0,14,1
13,0,14,1
13,0,14,1
23,0,14,1
23,0,14,1
8,0,14,0
8,0,14,1
8,0,14,1
3,0,14,1
13,0,14,1
8,0,14,1
8,0,14,1
8,0,14,1
38,0,14,334
8,0,14,335
3,0,14,336
13,0,14,339
18,0,14,343
28,0,14,346
33,0,14,346
23,0,14,348
11,0,0,4
16,0,0,4
36,0,0,4
26,0,0,5
6,0,0,4
31,0,0,6
1,0,0,6
21,0,0,7
26,0,0,7
36,0,0,7
21,0,0,7
1,0,0,7
36,0,0,7
6,0,0,8
26,0,0,5
31,0,0,5
11,0,0,5
1,0,0,4
36,0,0,5
36,0,0,5
36,0,0,5
1,0,0,5
36,0,0,5
36,0,0,5
31,0,0,5
1,0,0,5
31,0,0,5
1,0,0,5
36,0,0,5
26,0,0,6
16,0,0,5
21,0,0,5
36,0,0,6
11,0,0,5
6,0,0,5
1,0,0,6
1,0,0,6
26,0,0,6
31,0,0,5
6,0,0,5
21,0,0,5
36,0,0,5
31,0,0,4
31,0,0,4
6,0,0,4
16,0,0,5
1,0,0,4
36,0,0,4
21,0,0,4
36,0,0,4
36,0,0,4
21,0,1,7
26,0,1,8
1,0,1,7
36,0,1,8
6,0,1,10
36,0,1,10
26,0,1,2
31,0,1,12
11,0,1,4
1,0,1,4
36,0,1,4
36,0,1,3
36,0,1,4
1,0,1,13
31,0,1,12
36,0,1,12
36,0,1,12
1,0,1,8
31,0,1,9
1,0,1,3
36,0,1,3
26,0,1,2
16,0,1,2
21,0,1,3
36,0,1,4
11,0,1,4
6,0,1,4
1,0,1,4
1,0,1,4
26,0,1,3
31,0,1,3
6,0,1,2
21,0,1,3
36,0,1,3
31,0,1,3
31,0,1,4
6,0,1,3
16,0,1,3
1,0,1,3
36,0,1,3
21,0,1,3
36,0,1,3
36,0,1,2
26,0,1,375
21,0,1,376
16,0,1,397
1,0,1,399
6,0,1,414
11,0,1,425
36,0,1,430
31,0,1,446
36,0,2,3
1,0,2,8
21,0,2,9
36,0,2,10
6,0,2,10
26,0,2,3
11,0,2,5
1,0,2,5
36,0,2,4
31,0,2,13
36,0,2,0
36,0,2,0
1,0,2,0
36,0,2,1
36,0,2,1
31,0,2,1
1,0,2,1
31,0,2,2
1,0,2,2
36,0,2,1
26,0,2,1
16,0,2,1
21,0,2,1
36,0,2,1
11,0,2,12
26,0,2,66
6,0,2,13
1,0,2,13
1,0,2,13
26,0,2,14
31,0,2,2
6,0,2,2
21,0,2,2
36,0,2,3
31,0,2,2
31,0,2,3
6,0,2,2
16,0,2,3
1,0,2,3
36,0,2,2
21,0,2,2
36,0,2,1
36,0,2,8
21,0,2,2088
26,0,2,2120
6,0,2,2125
16,0,2,2176
36,0,2,2180
1,0,2,2180
31,0,2,2224
11,0,2,2230
1,0,3,23
21,0,3,24
36,0,3,25
36,0,3,29
6,0,3,29
26,0,3,29
31,0,3,4
26,0,3,4
11,0,3,5
1,0,3,4
36,0,3,4
36,0,3,3
36,0,3,7
36,0,3,3
1,0,3,4
36,0,3,4
31,0,3,4
31,0,3,3
1,0,3,3
1,0,3,5
26,0,3,8
16,0,3,8
36,0,3,8
11,0,3,4
21,0,3,7
36,0,3,7
6,0,3,2
1,0,3,2
1,0,3,3
26,0,3,4
31,0,3,4
6,0,3,5
21,0,3,3
36,0,3,4
31,0,3,6
31,0,3,7
16,0,3,4
6,0,3,8
1,0,3,2
36,0,3,3
21,0,3,4
36,0,3,3
36,0,3,3
21,0,3,689
16,0,3,814
11,0,3,828
26,0,3,832
6,0,3,921
36,0,3,967
1,0,3,1103
31,0,3,1340
26,0,4,17
21,0,4,18
36,0,4,20
36,0,4,21
6,0,4,21
1,0,4,22
31,0,4,3
11,0,4,3
1,0,4,3
36,0,4,3
26,0,4,6
36,0,4,5
36,0,4,1
36,0,4,2
31,0,4,1
1,0,4,3
36,0,4,3
1,0,4,3
31,0,4,3
1,0,4,3
36,0,4,3
16,0,4,4
26,0,4,5
21,0,4,3
36,0,4,3
11,0,4,4
6,0,4,11
1,0,4,10
1,0,4,11
31,0,4,1
26,0,4,10
6,0,4,3
21,0,4,2
36,0,4,3
31,0,4,4
31,0,4,4
6,0,4,6
1,0,4,2
16,0,4,6
36,0,4,3
21,0,4,3
36,0,4,3
36,0,4,3
26,0,4,697
21,0,4,722
1,0,4,756
6,0,4,766
11,0,4,808
36,0,4,845
31,0,4,864
16,0,4,876
21,0,5,13
26,0,5,16
36,0,5,17
1,0,5,18
6,0,5,18
36,0,5,18
26,0,5,2
31,0,5,2
1,0,5,2
11,0,5,3
36,0,5,3
36,0,5,3
1,0,5,1
36,0,5,2
36,0,5,2
36,0,5,3
1,0,5,3
31,0,5,5
31,0,5,2
1,0,5,3
36,0,5,3
26,0,5,3
16,0,5,2
21,0,5,1
36,0,5,0
11,0,5,1
6,0,5,0
1,0,5,2
1,0,5,1
26,0,5,1
31,0,5,1
6,0,5,2
21,0,5,2
36,0,5,2
31,0,5,7
31,0,5,2
6,0,5,2
16,0,5,2
36,0,5,2
1,0,5,3
21,0,5,1
36,0,5,1
36,0,5,3
26,0,5,283
16,0,5,291
6,0,5,311
36,0,5,314
1,0,5,314
21,0,5,332
11,0,5,335
31,0,5,393
1,0,6,3
21,0,6,3
26,0,6,11
36,0,6,13
6,0,6,14
36,0,6,15
31,0,6,11
11,0,6,3
26,0,6,12
1,0,6,3
36,0,6,4
36,0,6,2
36,0,6,1
36,0,6,1
1,0,6,3
36,0,6,3
31,0,6,3
31,0,6,2
1,0,6,2
1,0,6,2
36,0,6,2
26,0,6,1
16,0,6,2
21,0,6,1
36,0,6,2
1,0,6,1
11,0,6,2
6,0,6,3
1,0,6,2
26,0,6,1
31,0,6,2
6,0,6,1
36,0,6,1
31,0,6,1
21,0,6,2
31,0,6,1
6,0,6,1
16,0,6,1
36,0,6,1
1,0,6,2
21,0,6,3
36,0,6,1
36,0,6,1
21,0,6,227
26,0,6,247
16,0,6,254
1,0,6,263
6,0,6,266
11,0,6,269
36,0,6,274
31,0,6,308
36,0,7,3
21,0,7,3
36,0,7,5
26,0,7,6
1,0,7,5
6,0,7,8
31,0,7,5
26,0,7,5
1,0,7,1
36,0,7,1
36,0,7,1
11,0,7,1
1,0,7,1
36,0,7,2
36,0,7,1
36,0,7,1
31,0,7,1
1,0,7,1
31,0,7,0
1,0,7,0
36,0,7,1
26,0,7,1
16,0,7,1
21,0,7,1
36,0,7,0
11,0,7,0
6,0,7,1
1,0,7,1
1,0,7,1
26,0,7,1
31,0,7,0
6,0,7,0
21,0,7,0
31,0,7,1
31,0,7,1
36,0,7,1
6,0,7,0
16,0,7,0
36,0,7,1
21,0,7,0
1,0,7,1
36,0,7,1
36,0,7,1
21,0,7,186
26,0,7,201
1,0,7,207
16,0,7,213
6,0,7,223
11,0,7,239
36,0,7,252
31,0,7,280
26,0,8,4
36,0,8,5
1,0,8,5
21,0,8,5
6,0,8,5
36,0,8,5
26,0,8,1
31,0,8,1
11,0,8,1
1,0,8,1
36,0,8,1
36,0,8,2
36,0,8,1
1,0,8,1
36,0,8,1
36,0,8,1
31,0,8,1
1,0,8,1
31,0,8,1
1,0,8,1
36,0,8,0
26,0,8,0
16,0,8,0
21,0,8,0
36,0,8,0
11,0,8,1
6,0,8,1
1,0,8,1
1,0,8,1
26,0,8,1
31,0,8,1
6,0,8,0
21,0,8,0
36,0,8,0
31,0,8,0
31,0,8,1
6,0,8,0
16,0,8,1
1,0,8,1
36,0,8,0
21,0,8,0
36,0,8,1
36,0,8,0
26,0,8,182
21,0,8,184
16,0,8,212
1,0,8,213
11,0,8,226
6,0,8,228
36,0,8,234
31,0,8,268
26,0,9,2
36,0,9,2
1,0,9,2
21,0,9,2
6,0,9,3
36,0,9,3
26,0,9,1
31,0,9,1
11,0,9,1
1,0,9,1
36,0,9,1
36,0,9,1
36,0,9,1
1,0,9,1
36,0,9,1
36,0,9,1
31,0,9,1
1,0,9,1
31,0,9,1
1,0,9,1
36,0,9,1
26,0,9,1
16,0,9,1
21,0,9,2
36,0,9,0
11,0,9,0
6,0,9,1
1,0,9,1
1,0,9,1
26,0,9,1
31,0,9,0
6,0,9,0
21,0,9,0
36,0,9,0
31,0,9,1
31,0,9,1
16,0,9,0
1,0,9,0
36,0,9,0
21,0,9,1
6,0,9,1
36,0,9,1
36,0,9,1
21,0,9,173
26,0,9,189
16,0,9,191
1,0,9,198
6,0,9,218
11,0,9,219
36,0,9,223
31,0,9,244
26,0,10,1
36,0,10,2
1,0,10,2
21,0,10,2
6,0,10,2
36,0,10,2
26,0,10,1
31,0,10,0
11,0,10,0
1,0,10,0
36,0,10,0
36,0,10,0
36,0,10,1
1,0,10,1
36,0,10,1
36,0,10,0
31,0,10,0
1,0,10,1
31,0,10,1
1,0,10,1
36,0,10,0
26,0,10,1
16,0,10,1
21,0,10,1
36,0,10,1
11,0,10,1
6,0,10,1
1,0,10,0
1,0,10,0
26,0,10,1
31,0,10,1
6,0,10,0
21,0,10,1
36,0,10,1
31,0,10,1
31,0,10,1
6,0,10,1
16,0,10,1
1,0,10,1
36,0,10,1
21,0,10,0
36,0,10,0
36,0,10,1
21,0,10,175
26,0,10,184
16,0,10,191
1,0,10,195
6,0,10,208
11,0,10,214
36,0,10,218
31,0,10,241
11,0,11,1
16,0,11,1
31,0,11,1
6,0,11,1
26,0,11,1
21,0,11,1
1,0,11,1
26,0,11,1
36,0,11,1
1,0,11,1
21,0,11,1
6,0,11,1
36,0,11,2
26,0,11,1
31,0,11,1
11,0,11,1
1,0,11,1
36,0,11,1
36,0,11,1
36,0,11,1
1,0,11,2
36,0,11,2
36,0,11,2
31,0,11,2
1,0,11,2
31,0,11,2
1,0,11,1
36,0,11,1
26,0,11,1
16,0,11,1
21,0,11,1
36,0,11,1
6,0,11,1
11,0,11,1
1,0,11,2
26,0,11,2
1,0,11,2
31,0,11,2
6,0,11,2
21,0,11,1
36,0,11,1
31,0,11,1
31,0,11,1
6,0,11,1
16,0,11,1
1,0,11,1
36,0,11,1
21,0,11,1
36,0,11,1
36,0,11,2
36,0,11,141
11,0,12,1
16,0,12,1
36,0,12,2
26,0,12,1
21,0,12,1
6,0,12,1
31,0,12,1
26,0,12,1
36,0,12,1
1,0,12,1
6,0,12,2
36,0,12,2
21,0,12,2
26,0,12,2
31,0,12,2
11,0,12,1
1,0,12,2
36,0,12,2
36,0,12,2
36,0,12,2
1,0,12,2
36,0,12,2
36,0,12,2
31,0,12,1
1,0,12,1
31,0,12,1
1,0,12,2
36,0,12,2
26,0,12,2
16,0,12,2
21,0,12,2
36,0,12,2
11,0,12,1
6,0,12,1
1,0,12,1
1,0,12,1
26,0,12,1
31,0,12,1
6,0,12,2
21,0,12,1
36,0,12,1
31,0,12,2
31,0,12,1
6,0,12,1
16,0,12,1
1,0,12,1
36,0,12,1
21,0,12,1
36,0,12,2
36,0,12,2
1,0,12,125
36,0,14,11
26,0,14,11
21,0,14,13
1,0,14,13
36,0,14,13
6,0,14,13
26,0,14,1
31,0,14,1
11,0,14,1
36,0,14,2
36,0,14,2
1,0,14,4
1,0,14,11
36,0,14,11
36,0,14,1
36,0,14,1
31,0,14,1
1,0,14,1
1,0,14,1
31,0,14,2
36,0,14,1
26,0,14,2
16,0,14,2
21,0,14,2
36,0,14,1
11,0,14,1
6,0,14,1
1,0,14,2
1,0,14,2
26,0,14,1
31,0,14,1
6,0,14,1
21,0,14,1
36,0,14,2
31,0,14,2
31,0,14,1
6,0,14,2
16,0,14,1
1,0,14,2
36,0,14,1
21,0,14,2
36,0,14,1
36,0,14,2
21,0,14,355
6,0,14,358
31,0,14,359
26,0,14,362
16,0,14,363
1,0,14,366
11,0,14,368
36,0,14,372


==> Plots/csvFiles/BFS_FLAT_LIVJ_5M40P.csv <==
34,146028888074,0,5
9,38654705670,0,5
24,103079215110,0,5
39,167503724547,0,6
19,81604378627,0,5
4,17179869190,0,6
34,146028888066,0,5
14,60129542151,0,5
29,124554051585,0,6
29,124554051593,0,5
14,60129542148,0,5
14,60129542149,0,5
9,38654705667,0,7
39,167503724544,0,8
4,17179869184,0,4
9,38654705671,0,4
34,146028888064,0,5
34,146028888068,0,4
19,81604378628,0,4
9,38654705665,0,5
4,17179869189,0,5
29,124554051594,0,5
14,60129542158,0,5
19,81604378630,0,5
24,103079215109,0,5
29,124554051588,0,6
34,146028888069,0,5
4,17179869186,0,5
4,17179869188,0,5
14,60129542155,0,5
24,103079215105,0,5
24,103079215108,0,5
19,81604378624,0,5
34,146028888072,0,5
14,60129542150,0,5
29,124554051590,0,5
19,81604378625,0,5
9,38654705664,0,5
34,146028888071,0,6
34,146028888070,0,5
39,167503724545,0,5
39,167503724546,0,6
39,167503724549,0,5
14,60129542154,0,5
14,60129542152,0,5
29,124554051589,0,5
29,124554051592,0,4
34,146028888065,0,5
4,17179869185,0,5
4,17179869187,0,5
14,60129542157,0,4
19,81604378626,0,5
19,81604378631,0,5
9,38654705668,0,5
24,103079215106,0,5
24,103079215107,0,5
29,124554051586,0,5
19,81604378629,0,4
9,38654705669,0,4
34,146028888073,0,4
14,60129542144,0,5
39,167503724551,0,5
14,60129542146,0,5
14,60129542156,0,4
14,60129542145,0,4
14,60129542147,0,5
14,60129542153,0,5
24,103079215104,0,5
29,124554051584,0,4
29,124554051587,0,5
39,167503724548,0,4
29,124554051591,0,4
9,38654705666,0,4
34,146028888067,0,4
4,17179869191,0,3
39,167503724550,0,3
39,167503724552,0,4
29,124554051593,1,7
39,167503724544,1,7
14,60129542148,1,8
34,146028888066,1,7
14,60129542149,1,8
9,38654705667,1,9
4,17179869184,1,7
9,38654705671,1,7
34,146028888064,1,6
9,38654705665,1,2
4,17179869189,1,3
14,60129542158,1,3
29,124554051594,1,3
19,81604378630,1,5
34,146028888068,1,22
24,103079215109,1,8
19,81604378628,1,27
29,124554051588,1,11
34,146028888069,1,12
4,17179869186,1,12
4,17179869188,1,11
14,60129542155,1,13
24,103079215105,1,13
24,103079215108,1,14
19,81604378624,1,14
34,146028888072,1,14
14,60129542150,1,13
29,124554051590,1,12
19,81604378625,1,12
9,38654705664,1,10
34,146028888071,1,11
34,146028888070,1,11
39,167503724545,1,11
39,167503724546,1,13
39,167503724549,1,11
14,60129542154,1,12
14,60129542152,1,11
29,124554051589,1,11
29,124554051592,1,9
34,146028888065,1,11
4,17179869185,1,10
4,17179869187,1,10
14,60129542157,1,11
19,81604378626,1,8
19,81604378631,1,8
9,38654705668,1,7
24,103079215106,1,0
24,103079215107,1,0
29,124554051586,1,1
19,81604378629,1,1
9,38654705669,1,1
34,146028888073,1,2
39,167503724551,1,1
14,60129542144,1,1
14,60129542146,1,1
14,60129542156,1,1
14,60129542145,1,1
14,60129542147,1,3
14,60129542153,1,3
24,103079215104,1,3
29,124554051584,1,3
29,124554051587,1,3
29,124554051591,1,7
9,38654705666,1,2
34,146028888067,1,3
39,167503724548,1,3
39,167503724550,1,4
39,167503724552,1,4
4,17179869191,1,3
29,124554051585,1,283
19,81604378627,1,288
24,103079215110,1,326
39,167503724547,1,328
9,38654705670,1,333
14,60129542151,1,341
4,17179869190,1,352
34,146028888074,1,382
34,146028888066,2,3
29,124554051593,2,3
9,38654705667,2,7
39,167503724544,2,7
4,17179869184,2,7
9,38654705671,2,8
34,146028888064,2,3
34,146028888068,2,2
14,60129542148,2,35
19,81604378628,2,12
9,38654705665,2,12
4,17179869189,2,11
14,60129542158,2,1
29,124554051594,2,1
19,81604378630,2,1
24,103079215109,2,1
29,124554051588,2,1
34,146028888069,2,1
4,17179869186,2,1
4,17179869188,2,1
14,60129542155,2,1
24,103079215105,2,1
24,103079215108,2,1
19,81604378624,2,1
34,146028888072,2,1
14,60129542150,2,1
29,124554051590,2,1
19,81604378625,2,1
14,60129542149,2,61
9,38654705664,2,1
34,146028888071,2,7
34,146028888070,2,7
39,167503724545,2,1
39,167503724546,2,1
39,167503724549,2,1
14,60129542154,2,2
29,124554051589,2,1
29,124554051592,2,1
34,146028888065,2,2
4,17179869187,2,2
14,60129542157,2,1
19,81604378626,2,1
19,81604378631,2,1
9,38654705668,2,1
24,103079215106,2,0
24,103079215107,2,0
29,124554051586,2,0
19,81604378629,2,0
9,38654705669,2,1
34,146028888073,2,0
39,167503724551,2,0
14,60129542144,2,0
14,60129542146,2,1
14,60129542156,2,1
14,60129542145,2,1
14,60129542153,2,1
24,103079215104,2,1
29,124554051584,2,1
29,124554051587,2,0
9,38654705666,2,0
14,60129542147,2,3
34,146028888067,2,1
4,17179869185,2,15
29,124554051591,2,3
14,60129542152,2,19
39,167503724550,2,4
39,167503724548,2,7
39,167503724552,2,4
4,17179869191,2,4
19,81604378627,2,2638
29,124554051585,2,2661
4,17179869190,2,2674
39,167503724547,2,2789
9,38654705670,2,2830
14,60129542151,2,2938
34,146028888074,2,2949
24,103079215110,2,3169
34,146028888066,3,16
29,124554051593,3,19
9,38654705667,3,18
14,60129542148,3,20
39,167503724544,3,21
14,60129542149,3,23
34,146028888064,3,8
34,146028888068,3,8
9,38654705671,3,10
4,17179869184,3,10
19,81604378628,3,10
9,38654705665,3,6
4,17179869189,3,1
14,60129542158,3,3
29,124554051594,3,1
19,81604378630,3,1
24,103079215109,3,2
29,124554051588,3,3
34,146028888069,3,3
4,17179869186,3,2
4,17179869188,3,4
14,60129542155,3,4
24,103079215105,3,4
24,103079215108,3,2
19,81604378624,3,2
34,146028888072,3,4
14,60129542150,3,4
29,124554051590,3,4
19,81604378625,3,4
9,38654705664,3,3
34,146028888071,3,3
34,146028888070,3,4
39,167503724545,3,5
39,167503724546,3,5
39,167503724549,3,5
14,60129542154,3,5
14,60129542152,3,4
34,146028888065,3,4
4,17179869185,3,2
4,17179869187,3,2
14,60129542157,3,1
19,81604378626,3,1
29,124554051589,3,16
19,81604378631,3,2
29,124554051592,3,22
9,38654705668,3,10
24,103079215106,3,10
24,103079215107,3,4
29,124554051586,3,4
19,81604378629,3,4
9,38654705669,3,4
34,146028888073,3,4
39,167503724551,3,5
14,60129542144,3,4
14,60129542147,3,2
14,60129542146,3,3
14,60129542156,3,3
14,60129542145,3,5
14,60129542153,3,4
24,103079215104,3,4
29,124554051591,3,1
29,124554051584,3,3
29,124554051587,3,3
9,38654705666,3,4
39,167503724548,3,2
34,146028888067,3,3
39,167503724550,3,5
39,167503724552,3,5
4,17179869191,3,6
24,103079215110,3,735
34,146028888074,3,1313
19,81604378627,3,1314
4,17179869190,3,1349
39,167503724547,3,1368
29,124554051585,3,1376
14,60129542151,3,1384
9,38654705670,3,1420
34,146028888066,4,3
29,124554051593,4,14
14,60129542149,4,14
9,38654705667,4,14
14,60129542148,4,15
39,167503724544,4,16
34,146028888068,4,1
4,17179869184,4,3
9,38654705671,4,3
34,146028888064,4,3
19,81604378628,4,3
9,38654705665,4,4
29,124554051594,4,2
4,17179869189,4,3
29,124554051588,4,2
14,60129542158,4,3
19,81604378630,4,3
24,103079215109,4,4
34,146028888069,4,1
14,60129542155,4,1
4,17179869186,4,2
4,17179869188,4,2
24,103079215105,4,2
24,103079215108,4,3
19,81604378624,4,2
34,146028888072,4,1
29,124554051590,4,2
19,81604378625,4,1
14,60129542150,4,3
9,38654705664,4,2
34,146028888071,4,2
34,146028888070,4,1
39,167503724545,4,3
39,167503724546,4,3
39,167503724549,4,4
14,60129542154,4,3
14,60129542152,4,1
29,124554051592,4,1
29,124554051589,4,2
34,146028888065,4,1
4,17179869185,4,1
4,17179869187,4,1
14,60129542157,4,2
19,81604378626,4,2
24,103079215106,4,1
24,103079215107,4,1
19,81604378631,4,3
9,38654705668,4,3
29,124554051586,4,3
19,81604378629,4,2
9,38654705669,4,2
34,146028888073,4,2
39,167503724551,4,2
14,60129542144,4,2
14,60129542146,4,2
14,60129542156,4,1
14,60129542145,4,2
14,60129542147,4,1
24,103079215104,4,2
14,60129542153,4,3
29,124554051584,4,3
29,124554051591,4,2
29,124554051587,4,3
9,38654705666,4,2
34,146028888067,4,2
39,167503724548,4,2
39,167503724552,4,2
4,17179869191,4,1
39,167503724550,4,2
29,124554051585,4,218
19,81604378627,4,234
4,17179869190,4,239
39,167503724547,4,267
14,60129542151,4,279
24,103079215110,4,285
9,38654705670,4,295
34,146028888074,4,310
34,146028888066,5,11
29,124554051593,5,11
14,60129542149,5,12
9,38654705667,5,16
14,60129542148,5,17
39,167503724544,5,17
4,17179869184,5,4
9,38654705671,5,4
34,146028888064,5,5
34,146028888068,5,2
4,17179869189,5,1
14,60129542158,5,1
9,38654705665,5,1
29,124554051594,5,0
19,81604378628,5,2
19,81604378630,5,1
24,103079215109,5,1
29,124554051588,5,2
34,146028888069,5,1
4,17179869186,5,1
4,17179869188,5,1
14,60129542155,5,1
24,103079215105,5,1
24,103079215108,5,1
34,146028888072,5,1
19,81604378624,5,2
14,60129542150,5,1
29,124554051590,5,2
19,81604378625,5,1
34,146028888071,5,1
9,38654705664,5,2
34,146028888070,5,1
39,167503724545,5,1
39,167503724546,5,1
39,167503724549,5,1
14,60129542154,5,1
14,60129542152,5,1
29,124554051592,5,1
29,124554051589,5,2
34,146028888065,5,1
4,17179869185,5,1
4,17179869187,5,1
14,60129542157,5,1
19,81604378626,5,1
19,81604378631,5,1
9,38654705668,5,1
24,103079215106,5,1
24,103079215107,5,1
29,124554051586,5,1
19,81604378629,5,1
9,38654705669,5,1
34,146028888073,5,1
39,167503724551,5,0
14,60129542144,5,1
14,60129542146,5,1
14,60129542156,5,0
14,60129542145,5,0
14,60129542147,5,1
14,60129542153,5,1
24,103079215104,5,1
29,124554051584,5,1
29,124554051587,5,1
29,124554051591,5,1
9,38654705666,5,0
34,146028888067,5,1
39,167503724548,5,0
39,167503724550,5,0
39,167503724552,5,0
4,17179869191,5,1
4,17179869190,5,144
19,81604378627,5,154
29,124554051585,5,155
24,103079215110,5,159
39,167503724547,5,161
34,146028888074,5,185
14,60129542151,5,187
9,38654705670,5,192
34,146028888066,6,3
29,124554051593,6,4
14,60129542149,6,4
14,60129542148,6,4
9,38654705667,6,4
39,167503724544,6,5
4,17179869184,6,3
9,38654705671,6,3
34,146028888064,6,3
34,146028888068,6,3
19,81604378628,6,1
9,38654705665,6,1
4,17179869189,6,1
14,60129542158,6,1
29,124554051594,6,1
19,81604378630,6,1
24,103079215109,6,1
29,124554051588,6,1
34,146028888069,6,1
4,17179869186,6,2
4,17179869188,6,1
14,60129542155,6,1
24,103079215105,6,1
24,103079215108,6,1
19,81604378624,6,1
34,146028888072,6,1
14,60129542150,6,1
29,124554051590,6,1
19,81604378625,6,1
9,38654705664,6,1
34,146028888070,6,2
39,167503724545,6,1
39,167503724546,6,1
39,167503724549,6,1
14,60129542154,6,1
34,146028888071,6,2
14,60129542152,6,1
29,124554051589,6,1
29,124554051592,6,1
34,146028888065,6,1
4,17179869185,6,1
4,17179869187,6,1
14,60129542157,6,1
19,81604378631,6,1
9,38654705668,6,2
24,103079215106,6,1
24,103079215107,6,1
19,81604378626,6,2
29,124554051586,6,1
19,81604378629,6,1
9,38654705669,6,1
34,146028888073,6,1
39,167503724551,6,1
14,60129542144,6,1
14,60129542146,6,1
14,60129542156,6,2
14,60129542145,6,1
14,60129542147,6,1
14,60129542153,6,1
24,103079215104,6,1
29,124554051587,6,1
9,38654705666,6,1
29,124554051591,6,1
34,146028888067,6,1
29,124554051584,6,1
39,167503724548,6,1
39,167503724550,6,1
39,167503724552,6,1
4,17179869191,6,1
19,81604378627,6,108
39,167503724547,6,129
9,38654705670,6,132
24,103079215110,6,132
4,17179869190,6,133
29,124554051585,6,139
14,60129542151,6,158
34,146028888074,6,169
14,60129542151,7,1
34,146028888066,7,2
29,124554051593,7,2
14,60129542149,7,2
14,60129542148,7,2
9,38654705667,7,2
39,167503724544,7,2
4,17179869184,7,1
9,38654705671,7,1
34,146028888064,7,2
34,146028888068,7,2
19,81604378628,7,2
9,38654705665,7,2
4,17179869189,7,2
14,60129542158,7,2
29,124554051594,7,2
19,81604378630,7,2
24,103079215109,7,1
29,124554051588,7,2
34,146028888069,7,2
4,17179869186,7,2
4,17179869188,7,2
14,60129542155,7,2
24,103079215105,7,1
24,103079215108,7,1
19,81604378624,7,1
34,146028888072,7,1
14,60129542150,7,1
29,124554051590,7,1
19,81604378625,7,1
9,38654705664,7,0
34,146028888071,7,1
34,146028888070,7,1
39,167503724545,7,1
39,167503724546,7,1
39,167503724549,7,1
14,60129542154,7,1
14,60129542152,7,1
29,124554051589,7,1
29,124554051592,7,1
34,146028888065,7,1
4,17179869185,7,1
4,17179869187,7,1
14,60129542157,7,1
19,81604378626,7,1
19,81604378631,7,1
9,38654705668,7,1
24,103079215106,7,1
24,103079215107,7,1
29,124554051586,7,1
19,81604378629,7,1
9,38654705669,7,1
34,146028888073,7,1
39,167503724551,7,1
14,60129542144,7,1
14,60129542146,7,1
14,60129542156,7,1
14,60129542145,7,1
14,60129542147,7,0
14,60129542153,7,1
24,103079215104,7,1
29,124554051584,7,1
29,124554051587,7,1
29,124554051591,7,2
9,38654705666,7,1
34,146028888067,7,1
39,167503724548,7,1
39,167503724550,7,1
39,167503724552,7,1
4,17179869191,7,1
19,81604378627,7,103
4,17179869190,7,117
24,103079215110,7,117
29,124554051585,7,118
39,167503724547,7,121
9,38654705670,7,126
34,146028888074,7,144
34,146028888066,10,7
14,60129542149,10,7
29,124554051593,10,8
14,60129542148,10,8
9,38654705667,10,8
39,167503724544,10,10
4,17179869184,10,3
9,38654705671,10,4
34,146028888064,10,4
34,146028888068,10,4
19,81604378628,10,3
9,38654705665,10,2
4,17179869189,10,1
14,60129542158,10,1
29,124554051594,10,1
19,81604378630,10,1
24,103079215109,10,1
29,124554051588,10,2
34,146028888069,10,2
4,17179869186,10,2
4,17179869188,10,2
14,60129542155,10,2
19,81604378624,10,1
24,103079215105,10,2
24,103079215108,10,1
34,146028888072,10,2
29,124554051590,10,2
14,60129542150,10,3
19,81604378625,10,2
9,38654705664,10,2
34,146028888071,10,2
34,146028888070,10,2
39,167503724545,10,1
39,167503724546,10,2
39,167503724549,10,2
14,60129542154,10,2
14,60129542152,10,2
29,124554051589,10,2
29,124554051592,10,2
34,146028888065,10,2
4,17179869185,10,2
4,17179869187,10,2
14,60129542157,10,2
19,81604378626,10,2
19,81604378631,10,1
9,38654705668,10,2
24,103079215106,10,2
24,103079215107,10,2
29,124554051586,10,2
19,81604378629,10,2
9,38654705669,10,2
34,146028888073,10,2
39,167503724551,10,2
14,60129542144,10,2
14,60129542146,10,2
14,60129542156,10,2
14,60129542145,10,2
14,60129542147,10,2
14,60129542153,10,2
24,103079215104,10,2
29,124554051584,10,3
29,124554051587,10,1
29,124554051591,10,1
9,38654705666,10,1
34,146028888067,10,1
39,167503724548,10,1
39,167503724550,10,0
39,167503724552,10,1
4,17179869191,10,1
29,124554051585,10,389
14,60129542151,10,390
39,167503724547,10,393
4,17179869190,10,394
19,81604378627,10,394
9,38654705670,10,397
24,103079215110,10,403
34,146028888074,10,407
35,150323855360,0,6
40,171798691844,0,7
5,21474836488,0,8
20,85899345924,0,8
30,128849018886,0,6
10,42949672974,0,6
25,107374182410,0,6
40,171798691851,0,8
15,64424509445,0,8
10,42949672972,0,7
40,171798691849,0,7
15,64424509441,0,6
25,107374182406,0,7
5,21474836487,0,7
30,128849018888,0,4
20,85899345930,0,5
20,85899345923,0,5
15,64424509440,0,5
30,128849018884,0,4
30,128849018883,0,5
10,42949672980,0,5
10,42949672971,0,4
30,128849018885,0,5
15,64424509442,0,5
10,42949672969,0,5
35,150323855374,0,5
20,85899345940,0,6
40,171798691841,0,5
10,42949672964,0,5
10,42949672966,0,5
40,171798691865,0,5
35,150323855365,0,4
35,150323855370,0,5
20,85899345933,0,5
10,42949672965,0,5
10,42949672970,0,4
40,171798691842,0,5
40,171798691856,0,5
35,150323855363,0,5
20,85899345921,0,5
20,85899345929,0,5
30,128849018880,0,5
10,42949672981,0,5
5,21474836486,0,4
25,107374182404,0,4
10,42949672984,0,5
25,107374182405,0,4
25,107374182409,0,5
35,150323855366,0,5
35,150323855368,0,5
20,85899345932,0,5
30,128849018882,0,4
25,107374182402,0,5
35,150323855361,0,5
30,128849018881,0,4
40,171798691848,0,5
40,171798691863,0,4
10,42949672983,0,5
35,150323855364,0,4
10,42949672978,0,5
5,21474836484,0,4
10,42949672977,0,4
5,21474836485,0,5
40,171798691855,0,4
15,64424509443,0,5
15,64424509444,0,4
40,171798691866,0,4
25,107374182400,0,4
25,107374182408,0,4
35,150323855362,0,4
35,150323855375,0,4
20,85899345927,0,4
20,85899345931,0,5
10,42949672973,0,4
10,42949672963,0,4
10,42949672960,0,5
5,21474836483,0,5
5,21474836489,0,5
40,171798691852,0,4
40,171798691846,0,4
40,171798691845,0,5
40,171798691862,0,5
35,150323855373,0,5
20,85899345936,0,5
10,42949672967,0,4
10,42949672976,0,4
5,21474836490,0,4
40,171798691853,0,4
40,171798691867,0,5
40,171798691868,0,4
40,171798691840,0,4
25,107374182401,0,4
25,107374182407,0,4
35,150323855367,0,4
35,150323855372,0,4
35,150323855376,0,4
20,85899345939,0,4
20,85899345934,0,4
30,128849018887,0,4
10,42949672962,0,4
10,42949672968,0,4
10,42949672982,0,4
10,42949672961,0,4
40,171798691857,0,5
40,171798691860,0,5
20,85899345926,0,4
20,85899345920,0,4
10,42949672975,0,4
40,171798691843,0,4
25,107374182403,0,5
35,150323855371,0,4
35,150323855369,0,5
20,85899345937,0,4
20,85899345925,0,4
20,85899345935,0,4
20,85899345928,0,4
20,85899345922,0,4
20,85899345938,0,4
10,42949672979,0,4
5,21474836480,0,4
5,21474836481,0,4
5,21474836482,0,4
40,171798691859,0,4
40,171798691864,0,4
40,171798691847,0,4
40,171798691861,0,4
40,171798691858,0,3
40,171798691854,0,3
40,171798691850,0,3
40,171798691851,1,16
5,21474836487,1,16
15,64424509441,1,17
40,171798691849,1,17
10,42949672972,1,17
25,107374182406,1,17
30,128849018888,1,2
20,85899345930,1,2
20,85899345923,1,2
30,128849018884,1,2
10,42949672980,1,2
15,64424509440,1,3
30,128849018885,1,7
15,64424509442,1,7
30,128849018883,1,7
10,42949672969,1,7
10,42949672971,1,8
35,150323855374,1,8
20,85899345940,1,2
40,171798691841,1,2
10,42949672964,1,2
10,42949672966,1,2
40,171798691865,1,2
35,150323855365,1,2
35,150323855370,1,1
20,85899345933,1,2
10,42949672965,1,2
10,42949672970,1,2
40,171798691842,1,2
40,171798691856,1,2
35,150323855363,1,2
20,85899345921,1,2
20,85899345929,1,2
30,128849018880,1,1
10,42949672981,1,2
5,21474836486,1,2
25,107374182404,1,2
10,42949672984,1,3
25,107374182405,1,3
25,107374182409,1,3
35,150323855366,1,2
35,150323855368,1,2
20,85899345932,1,3
30,128849018882,1,3
25,107374182402,1,2
35,150323855361,1,2
30,128849018881,1,3
40,171798691848,1,3
40,171798691863,1,2
35,150323855364,1,2
10,42949672978,1,3
10,42949672983,1,3
5,21474836484,1,3
10,42949672977,1,14
5,21474836485,1,3
15,64424509443,1,3
40,171798691855,1,2
15,64424509444,1,2
25,107374182408,1,1
40,171798691866,1,3
25,107374182400,1,2
35,150323855362,1,1
20,85899345927,1,1
35,150323855375,1,1
20,85899345931,1,2
10,42949672973,1,2
10,42949672960,1,2
10,42949672963,1,2
5,21474836483,1,4
5,21474836489,1,5
40,171798691846,1,4
40,171798691852,1,3
40,171798691862,1,3
40,171798691845,1,4
35,150323855373,1,3
20,85899345936,1,3
10,42949672967,1,4
10,42949672976,1,4
5,21474836490,1,4
40,171798691853,1,2
40,171798691867,1,3
40,171798691868,1,3
40,171798691840,1,3
25,107374182401,1,3
25,107374182407,1,4
35,150323855367,1,3
35,150323855372,1,4
35,150323855376,1,3
20,85899345939,1,3
20,85899345934,1,3
30,128849018887,1,3
10,42949672962,1,3
10,42949672982,1,3
10,42949672968,1,3
10,42949672961,1,2
40,171798691857,1,2
40,171798691860,1,2
20,85899345926,1,3
20,85899345920,1,3
10,42949672975,1,3
40,171798691843,1,2
25,107374182403,1,3
35,150323855371,1,3
35,150323855369,1,3
20,85899345937,1,3
20,85899345925,1,2
20,85899345935,1,2
20,85899345928,1,2
20,85899345922,1,3
20,85899345938,1,3
10,42949672979,1,3
5,21474836480,1,2
5,21474836481,1,2
5,21474836482,1,3
40,171798691859,1,3
40,171798691864,1,3
40,171798691847,1,3
40,171798691861,1,3
40,171798691858,1,3
40,171798691854,1,3
40,171798691850,1,2
5,21474836488,1,306
40,171798691844,1,315
10,42949672974,1,323
20,85899345924,1,324
35,150323855360,1,388
30,128849018886,1,402
25,107374182410,1,407
15,64424509445,1,442
40,171798691851,2,2
25,107374182406,2,4
40,171798691849,2,9
15,64424509441,2,9
10,42949672972,2,9
5,21474836487,2,9
30,128849018888,2,1
20,85899345930,2,1
15,64424509440,2,1
20,85899345923,2,1
30,128849018884,2,1
10,42949672980,2,1
30,128849018885,2,1
15,64424509442,2,1
30,128849018883,2,1
10,42949672969,2,1
10,42949672971,2,1
20,85899345940,2,1
10,42949672964,2,10
40,171798691841,2,11
40,171798691865,2,9
35,150323855370,2,0
20,85899345933,2,1
10,42949672966,2,20
40,171798691842,2,13
10,42949672970,2,20
40,171798691856,2,1
35,150323855363,2,0
20,85899345921,2,0
20,85899345929,2,1
30,128849018880,2,1
10,42949672981,2,0
25,107374182404,2,1
10,42949672984,2,0
25,107374182405,2,0
25,107374182409,2,1
35,150323855366,2,1
35,150323855368,2,0
10,42949672965,2,36
35,150323855365,2,46
35,150323855374,2,49
5,21474836486,2,13
20,85899345932,2,7
30,128849018882,2,1
25,107374182402,2,1
35,150323855361,2,1
30,128849018881,2,2
40,171798691848,2,1
40,171798691863,2,1
35,150323855364,2,5
10,42949672978,2,6
10,42949672983,2,4
10,42949672977,2,2
5,21474836484,2,1
5,21474836485,2,2
15,64424509443,2,2
15,64424509444,2,4
40,171798691855,2,2
25,107374182400,2,1
35,150323855362,2,1
35,150323855375,2,1
20,85899345927,2,1
25,107374182408,2,3
10,42949672973,2,1
40,171798691866,2,2
20,85899345931,2,2
10,42949672963,2,2
10,42949672960,2,1
5,21474836483,2,1
5,21474836489,2,2
40,171798691846,2,1
40,171798691852,2,3
40,171798691845,2,4
35,150323855373,2,5
20,85899345936,2,4
10,42949672967,2,4
10,42949672976,2,1
40,171798691862,2,8
5,21474836490,2,3
40,171798691853,2,11
40,171798691867,2,9
40,171798691868,2,9
40,171798691840,2,3
25,107374182401,2,2
25,107374182407,2,2
35,150323855367,2,2
35,150323855372,2,2
35,150323855376,2,2
20,85899345939,2,2
20,85899345934,2,3
30,128849018887,2,4
10,42949672962,2,2
10,42949672968,2,2
10,42949672982,2,2
10,42949672961,2,2
40,171798691857,2,1
40,171798691860,2,1
20,85899345926,2,1
20,85899345920,2,1
10,42949672975,2,3
40,171798691843,2,1
35,150323855371,2,2
25,107374182403,2,3
35,150323855369,2,3
20,85899345937,2,3
20,85899345925,2,2
20,85899345935,2,2
20,85899345928,2,1
20,85899345922,2,2
20,85899345938,2,2
10,42949672979,2,4
5,21474836480,2,4
5,21474836481,2,3
5,21474836482,2,2
40,171798691859,2,2
40,171798691864,2,2
40,171798691847,2,2
40,171798691854,2,1
40,171798691850,2,2
40,171798691858,2,3
40,171798691861,2,5
20,85899345924,2,3390
40,171798691844,2,3447
5,21474836488,2,3495
10,42949672974,2,3495
35,150323855360,2,3842
30,128849018886,2,3859
25,107374182410,2,3885
15,64424509445,2,3969
40,171798691849,3,8
10,42949672972,3,18
40,171798691851,3,18
15,64424509441,3,19
5,21474836487,3,20
25,107374182406,3,21
30,128849018888,3,14
20,85899345930,3,3
20,85899345923,3,4
15,64424509440,3,6
30,128849018884,3,7
10,42949672980,3,6
30,128849018885,3,5
15,64424509442,3,2
30,128849018883,3,2
10,42949672969,3,3
10,42949672971,3,5
35,150323855374,3,5
20,85899345940,3,2
40,171798691841,3,2
35,150323855365,3,2
10,42949672966,3,3
40,171798691865,3,2
10,42949672964,3,4
35,150323855370,3,2
20,85899345933,3,1
10,42949672970,3,3
10,42949672965,3,4
40,171798691842,3,4
40,171798691856,3,4
20,85899345929,3,2
10,42949672981,3,2
5,21474836486,3,3
35,150323855363,3,4
20,85899345921,3,4
30,128849018880,3,4
25,107374182404,3,2
25,107374182405,3,3
35,150323855366,3,3
25,107374182409,3,4
10,42949672984,3,4
35,150323855368,3,2
20,85899345932,3,3
30,128849018882,3,3
25,107374182402,3,3
40,171798691848,3,3
35,150323855361,3,3
40,171798691863,3,4
30,128849018881,3,4
35,150323855364,3,2
10,42949672978,3,3
10,42949672983,3,3
10,42949672977,3,2
5,21474836484,3,3
5,21474836485,3,3
15,64424509443,3,4
15,64424509444,3,4
40,171798691855,3,2
40,171798691866,3,3
25,107374182408,3,3
25,107374182400,3,3
35,150323855362,3,4
35,150323855375,3,3
20,85899345927,3,2
20,85899345931,3,2
10,42949672973,3,2
10,42949672963,3,2
10,42949672960,3,2
5,21474836483,3,3
40,171798691862,3,1
40,171798691846,3,2
40,171798691852,3,2
5,21474836489,3,2
40,171798691845,3,2
35,150323855373,3,2
10,42949672967,3,2
5,21474836490,3,3
40,171798691853,3,3
10,42949672976,3,3
20,85899345936,3,5
40,171798691867,3,3
40,171798691840,3,2
40,171798691868,3,2
25,107374182401,3,3
25,107374182407,3,3
35,150323855372,3,2
35,150323855367,3,3
20,85899345939,3,1
35,150323855376,3,1
20,85899345934,3,1
30,128849018887,3,2
10,42949672962,3,3
10,42949672968,3,4
10,42949672982,3,2
10,42949672961,3,2
40,171798691857,3,2
40,171798691860,3,2
20,85899345926,3,3
20,85899345920,3,2
10,42949672975,3,2
40,171798691843,3,3
25,107374182403,3,2
35,150323855371,3,2
35,150323855369,3,2
20,85899345937,3,3
20,85899345925,3,2
20,85899345935,3,2
20,85899345928,3,3
20,85899345922,3,3
10,42949672979,3,1
20,85899345938,3,1
5,21474836480,3,2
5,21474836481,3,2
5,21474836482,3,3
40,171798691859,3,2
40,171798691864,3,1
40,171798691861,3,2
40,171798691847,3,2
40,171798691858,3,2
40,171798691854,3,2
40,171798691850,3,2
25,107374182410,3,971
20,85899345924,3,991
40,171798691844,3,1026
5,21474836488,3,1068
30,128849018886,3,1068
15,64424509445,3,1083
10,42949672974,3,1083
35,150323855360,3,1164
10,42949672972,4,14
40,171798691851,4,15
40,171798691849,4,16
15,64424509441,4,17
25,107374182406,4,18
5,21474836487,4,18
20,85899345930,4,1
30,128849018888,4,2
15,64424509440,4,4
20,85899345923,4,2
10,42949672980,4,1
30,128849018884,4,2
30,128849018885,4,1
15,64424509442,4,0
30,128849018883,4,1
10,42949672969,4,1
35,150323855374,4,1
20,85899345940,4,1
10,42949672971,4,3
40,171798691841,4,2
10,42949672964,4,2
10,42949672966,4,1
40,171798691865,4,1
35,150323855365,4,1
35,150323855370,4,0
20,85899345933,4,1
10,42949672965,4,2
10,42949672970,4,3
40,171798691842,4,3
40,171798691856,4,2
35,150323855363,4,3
20,85899345921,4,2
20,85899345929,4,1
30,128849018880,4,1
10,42949672981,4,1
5,21474836486,4,1
10,42949672984,4,1
25,107374182405,4,1
25,107374182404,4,2
25,107374182409,4,2
35,150323855366,4,2
20,85899345932,4,2
35,150323855368,4,2
30,128849018882,4,1
30,128849018881,4,0
25,107374182402,4,2
35,150323855361,4,2
40,171798691848,4,1
40,171798691863,4,2
10,42949672978,4,1
10,42949672977,4,1
35,150323855364,4,1
10,42949672983,4,2
5,21474836484,4,2
5,21474836485,4,1
15,64424509443,4,1
15,64424509444,4,1
40,171798691866,4,2
40,171798691855,4,2
25,107374182408,4,1
25,107374182400,4,1
35,150323855362,4,0
35,150323855375,4,0
20,85899345927,4,1
20,85899345931,4,1
10,42949672973,4,1
10,42949672960,4,2
10,42949672963,4,2
40,171798691846,4,1
5,21474836489,4,2
5,21474836483,4,3
40,171798691862,4,1
40,171798691852,4,2
40,171798691845,4,1
35,150323855373,4,2
20,85899345936,4,2
10,42949672967,4,2
5,21474836490,4,0
40,171798691853,4,1
10,42949672976,4,1
40,171798691868,4,0
40,171798691867,4,1
40,171798691840,4,1
25,107374182407,4,1
25,107374182401,4,2
35,150323855372,4,1
35,150323855376,4,0
20,85899345939,4,0
35,150323855367,4,2
20,85899345934,4,1
30,128849018887,4,1
10,42949672962,4,1
10,42949672961,4,1
10,42949672968,4,2
10,42949672982,4,2
40,171798691860,4,0
20,85899345926,4,1
40,171798691857,4,1
40,171798691843,4,0
20,85899345920,4,2
10,42949672975,4,1
25,107374182403,4,0
35,150323855371,4,0
35,150323855369,4,1
20,85899345925,4,1
20,85899345935,4,1
20,85899345937,4,2
20,85899345928,4,2
20,85899345922,4,1
20,85899345938,4,1
10,42949672979,4,1
5,21474836480,4,1
5,21474836481,4,0
5,21474836482,4,1
40,171798691864,4,1
40,171798691859,4,2
40,171798691847,4,1
40,171798691861,4,1
40,171798691858,4,1
40,171798691854,4,1
40,171798691850,4,0
40,171798691844,4,274
5,21474836488,4,283
25,107374182410,4,293
20,85899345924,4,317
10,42949672974,4,318
30,128849018886,4,365
15,64424509445,4,377
35,150323855360,4,378
25,107374182406,5,6
15,64424509441,5,6
5,21474836487,5,6
40,171798691851,5,7
10,42949672972,5,13
40,171798691849,5,13
20,85899345930,5,0
30,128849018888,5,0
15,64424509440,5,0
30,128849018884,5,1
10,42949672980,5,0
20,85899345923,5,1
30,128849018885,5,1
15,64424509442,5,1
10,42949672969,5,0
30,128849018883,5,1
35,150323855374,5,1
10,42949672971,5,1
20,85899345940,5,0
40,171798691841,5,0
10,42949672964,5,0
10,42949672966,5,1
40,171798691865,5,0
35,150323855365,5,0
20,85899345933,5,1
35,150323855370,5,1
10,42949672965,5,1
10,42949672970,5,0
40,171798691842,5,0
40,171798691856,5,1
35,150323855363,5,1
20,85899345921,5,1
30,128849018880,5,0
20,85899345929,5,0
10,42949672981,5,1
5,21474836486,5,2
25,107374182404,5,1
10,42949672984,5,1
25,107374182405,5,0
25,107374182409,5,0
35,150323855366,5,1
35,150323855368,5,1
20,85899345932,5,0
25,107374182402,5,1
30,128849018881,5,0
40,171798691848,5,0
40,171798691863,5,0
35,150323855361,5,1
30,128849018882,5,1
35,150323855364,5,1
10,42949672978,5,0
10,42949672983,5,0
10,42949672977,5,0
5,21474836484,5,1
5,21474836485,5,1
15,64424509443,5,0
15,64424509444,5,1
40,171798691855,5,1
40,171798691866,5,1
25,107374182408,5,0
25,107374182400,5,0
35,150323855362,5,0
35,150323855375,5,1
20,85899345927,5,0
10,42949672973,5,0
10,42949672963,5,0
20,85899345931,5,1
10,42949672960,5,1
5,21474836483,5,0
40,171798691846,5,1
40,171798691852,5,1
40,171798691845,5,1
40,171798691862,5,0
5,21474836489,5,1
35,150323855373,5,1
10,42949672976,5,0
40,171798691853,5,0
40,171798691867,5,0
5,21474836490,5,1
20,85899345936,5,1
40,171798691868,5,1
40,171798691840,5,1
25,107374182401,5,0
10,42949672967,5,2
25,107374182407,5,0
35,150323855367,5,0
35,150323855376,5,0
20,85899345939,5,0
35,150323855372,5,1
20,85899345934,5,1
30,128849018887,5,1
10,42949672962,5,2
10,42949672968,5,1
10,42949672982,5,0
10,42949672961,5,0
40,171798691857,5,0
40,171798691860,5,0
20,85899345920,5,1
10,42949672975,5,0
40,171798691843,5,0
25,107374182403,5,0
35,150323855371,5,1
20,85899345926,5,2
35,150323855369,5,0
20,85899345937,5,0
20,85899345925,5,0
20,85899345935,5,1
20,85899345928,5,1
20,85899345922,5,1
20,85899345938,5,1
10,42949672979,5,1
5,21474836480,5,0
5,21474836481,5,0
5,21474836482,5,0
40,171798691859,5,0
40,171798691864,5,0
40,171798691847,5,0
40,171798691861,5,1
40,171798691858,5,1
40,171798691854,5,1
40,171798691850,5,1
5,21474836488,5,152
20,85899345924,5,153
10,42949672974,5,159
40,171798691844,5,168
30,128849018886,5,198
35,150323855360,5,204
25,107374182410,5,204
15,64424509445,5,257
40,171798691849,6,3
10,42949672972,6,3
25,107374182406,6,3
15,64424509441,6,3
40,171798691851,6,4
5,21474836487,6,4
30,128849018888,6,1
20,85899345930,6,0
15,64424509440,6,0
30,128849018884,6,0
20,85899345923,6,1
10,42949672980,6,1
30,128849018885,6,0
15,64424509442,6,0
30,128849018883,6,0
10,42949672969,6,1
10,42949672971,6,1
35,150323855374,6,1
20,85899345940,6,0
40,171798691841,6,0
10,42949672964,6,1
10,42949672966,6,1
40,171798691865,6,1
35,150323855365,6,0
35,150323855370,6,0
20,85899345933,6,1
10,42949672965,6,1
10,42949672970,6,1
40,171798691842,6,0
40,171798691856,6,0
35,150323855363,6,0
20,85899345921,6,0
20,85899345929,6,0
30,128849018880,6,1
10,42949672981,6,1
5,21474836486,6,1
25,107374182404,6,1
10,42949672984,6,1
25,107374182405,6,0
25,107374182409,6,0
35,150323855366,6,0
35,150323855368,6,0
20,85899345932,6,1
30,128849018882,6,1
25,107374182402,6,1
35,150323855361,6,0
30,128849018881,6,0
40,171798691848,6,0
40,171798691863,6,0
35,150323855364,6,0
10,42949672978,6,1
10,42949672983,6,1
10,42949672977,6,1
5,21474836484,6,1
5,21474836485,6,0
15,64424509443,6,0
15,64424509444,6,0
40,171798691855,6,1
40,171798691866,6,0
25,107374182408,6,1
25,107374182400,6,1
35,150323855362,6,1
35,150323855375,6,1
20,85899345927,6,0
20,85899345931,6,0
10,42949672973,6,0
10,42949672963,6,0
10,42949672960,6,0
5,21474836483,6,1
5,21474836489,6,0
40,171798691846,6,1
40,171798691852,6,0
40,171798691845,6,0
40,171798691862,6,0
35,150323855373,6,0
20,85899345936,6,1
10,42949672967,6,1
10,42949672976,6,1
40,171798691853,6,0
40,171798691867,6,0
5,21474836490,6,2
40,171798691868,6,1
40,171798691840,6,1
25,107374182401,6,1
25,107374182407,6,0
35,150323855367,6,0
35,150323855372,6,0
35,150323855376,6,1
20,85899345939,6,0
20,85899345934,6,1
30,128849018887,6,0
10,42949672962,6,0
10,42949672968,6,0
10,42949672982,6,0
10,42949672961,6,0
40,171798691857,6,0
40,171798691860,6,1
20,85899345926,6,1
20,85899345920,6,0
10,42949672975,6,1
40,171798691843,6,0
25,107374182403,6,0
35,150323855371,6,0
35,150323855369,6,1
20,85899345937,6,1
20,85899345925,6,0
20,85899345935,6,1
20,85899345928,6,1
20,85899345922,6,0
20,85899345938,6,0
10,42949672979,6,0
5,21474836480,6,0
5,21474836481,6,0
40,171798691859,6,1
5,21474836482,6,1
40,171798691864,6,1
40,171798691847,6,1
40,171798691861,6,0
40,171798691858,6,0
40,171798691854,6,0
40,171798691850,6,0
20,85899345924,6,127
5,21474836488,6,133
10,42949672974,6,145
40,171798691844,6,154
25,107374182410,6,161
35,150323855360,6,165
30,128849018886,6,175
15,64424509445,6,227
40,171798691851,7,1
15,64424509445,7,1
40,171798691849,7,2
10,42949672972,7,2
25,107374182406,7,2
15,64424509441,7,2
5,21474836487,7,1
30,128849018888,7,0
15,64424509440,7,0
20,85899345930,7,0
20,85899345923,7,1
30,128849018884,7,1
10,42949672980,7,1
30,128849018885,7,1
15,64424509442,7,0
30,128849018883,7,1
10,42949672969,7,1
10,42949672971,7,0
35,150323855374,7,0
20,85899345940,7,1
40,171798691841,7,1
10,42949672964,7,0
10,42949672966,7,1
40,171798691865,7,1
35,150323855365,7,1
35,150323855370,7,1
20,85899345933,7,1
10,42949672970,7,1
10,42949672965,7,1
40,171798691842,7,1
35,150323855363,7,1
40,171798691856,7,1
20,85899345921,7,1
20,85899345929,7,1
30,128849018880,7,1
5,21474836486,7,0
10,42949672981,7,1
25,107374182404,7,0
10,42949672984,7,0
25,107374182405,7,1
25,107374182409,7,1
35,150323855366,7,0
35,150323855368,7,1
20,85899345932,7,0
30,128849018882,7,1
25,107374182402,7,1
35,150323855361,7,1
30,128849018881,7,0
40,171798691848,7,1
40,171798691863,7,1
35,150323855364,7,0
10,42949672978,7,1
10,42949672983,7,1
10,42949672977,7,0
5,21474836484,7,1
5,21474836485,7,1
15,64424509443,7,1
15,64424509444,7,0
40,171798691855,7,1
40,171798691866,7,1
25,107374182408,7,1
25,107374182400,7,0
35,150323855362,7,0
35,150323855375,7,1
20,85899345927,7,1
20,85899345931,7,1
10,42949672973,7,1
10,42949672963,7,1
10,42949672960,7,1
5,21474836483,7,1
5,21474836489,7,1
40,171798691846,7,0
40,171798691852,7,1
40,171798691845,7,1
40,171798691862,7,1
35,150323855373,7,0
20,85899345936,7,0
10,42949672967,7,0
10,42949672976,7,1
5,21474836490,7,0
40,171798691853,7,1
40,171798691867,7,1
40,171798691868,7,1
40,171798691840,7,1
25,107374182401,7,0
25,107374182407,7,1
35,150323855367,7,1
35,150323855372,7,1
35,150323855376,7,1
20,85899345939,7,0
20,85899345934,7,1
30,128849018887,7,0
10,42949672962,7,1
10,42949672982,7,1
10,42949672961,7,0
40,171798691857,7,0
40,171798691860,7,1
20,85899345926,7,0
20,85899345920,7,0
10,42949672975,7,0
40,171798691843,7,0
25,107374182403,7,1
35,150323855371,7,1
35,150323855369,7,1
20,85899345937,7,1
20,85899345925,7,1
20,85899345935,7,1
20,85899345928,7,1
20,85899345922,7,0
20,85899345938,7,1
10,42949672979,7,0
5,21474836480,7,1
5,21474836481,7,0
5,21474836482,7,0
40,171798691859,7,1
40,171798691864,7,0
40,171798691847,7,0
40,171798691861,7,0
40,171798691858,7,0
40,171798691854,7,0
40,171798691850,7,0
10,42949672968,7,13
40,171798691844,7,107
20,85899345924,7,108
10,42949672974,7,120
5,21474836488,7,129
30,128849018886,7,142
35,150323855360,7,149
25,107374182410,7,155
10,42949672972,10,3
15,64424509441,10,3
40,171798691849,10,3
25,107374182406,10,4
5,21474836487,10,5
40,171798691851,10,5
30,128849018888,10,2
15,64424509440,10,3
20,85899345930,10,3
20,85899345923,10,4
10,42949672980,10,3
30,128849018884,10,5
30,128849018885,10,2
15,64424509442,10,2
10,42949672969,10,2
10,42949672971,10,2
35,150323855374,10,1
20,85899345940,10,1
40,171798691841,10,1
10,42949672964,10,1
10,42949672966,10,1
40,171798691865,10,1
35,150323855365,10,1
35,150323855370,10,2
20,85899345933,10,2
10,42949672965,10,1
10,42949672970,10,1
40,171798691842,10,1
40,171798691856,10,1
35,150323855363,10,1
20,85899345921,10,1
20,85899345929,10,1
30,128849018880,10,1
10,42949672981,10,1
5,21474836486,10,2
25,107374182404,10,1
10,42949672984,10,2
25,107374182405,10,1
25,107374182409,10,1
35,150323855366,10,1
35,150323855368,10,1
20,85899345932,10,2
30,128849018882,10,2
25,107374182402,10,3
35,150323855361,10,2
30,128849018881,10,1
40,171798691848,10,2
40,171798691863,10,2
35,150323855364,10,1
10,42949672978,10,1
10,42949672983,10,1
10,42949672977,10,2
5,21474836484,10,2
30,128849018883,10,26
5,21474836485,10,2
15,64424509444,10,0
40,171798691855,10,0
40,171798691866,10,1
25,107374182408,10,0
25,107374182400,10,1
35,150323855362,10,0
35,150323855375,10,1
20,85899345927,10,0
20,85899345931,10,0
10,42949672973,10,1
10,42949672963,10,0
10,42949672960,10,1
15,64424509443,10,10
5,21474836483,10,1
5,21474836489,10,2
40,171798691846,10,2
40,171798691852,10,11
40,171798691845,10,12
40,171798691862,10,12
35,150323855373,10,2
20,85899345936,10,2
10,42949672967,10,2
10,42949672976,10,2
5,21474836490,10,2
40,171798691853,10,1
40,171798691867,10,1
40,171798691868,10,1
40,171798691840,10,1
25,107374182401,10,1
25,107374182407,10,1
35,150323855367,10,2
35,150323855372,10,2
35,150323855376,10,1
20,85899345939,10,2
20,85899345934,10,2
30,128849018887,10,2
10,42949672962,10,2
10,42949672968,10,2
10,42949672982,10,2
10,42949672961,10,1
40,171798691857,10,1
40,171798691860,10,1
20,85899345926,10,1
20,85899345920,10,1
10,42949672975,10,1
40,171798691843,10,2
25,107374182403,10,2
35,150323855371,10,2
35,150323855369,10,2
20,85899345937,10,2
20,85899345925,10,2
20,85899345935,10,1
20,85899345928,10,2
20,85899345922,10,1
20,85899345938,10,1
10,42949672979,10,1
5,21474836480,10,1
5,21474836481,10,1
5,21474836482,10,1
40,171798691859,10,1
40,171798691864,10,1
40,171798691847,10,1
40,171798691861,10,1
40,171798691858,10,2
40,171798691854,10,4
40,171798691850,10,4
20,85899345924,10,336
40,171798691844,10,342
10,42949672974,10,344
5,21474836488,10,353
25,107374182410,10,354
35,150323855360,10,354
15,64424509445,10,356
30,128849018886,10,358
22,94489280548,0,5
7,30064771075,0,6
32,137438953472,0,6
12,51539607555,0,5
2,8589934595,0,6
27,115964116996,0,6
37,158913789964,0,6
12,51539607552,0,6
17,73014444038,0,5
12,51539607556,0,5
27,115964117001,0,6
37,158913789956,0,6
12,51539607557,0,6
37,158913789953,0,6
32,137438953479,0,4
12,51539607560,0,5
37,158913789962,0,5
22,94489280544,0,5
37,158913789960,0,5
22,94489280546,0,5
22,94489280530,0,5
37,158913789966,0,5
37,158913789973,0,5
12,51539607561,0,5
7,30064771077,0,4
7,30064771074,0,5
27,115964117002,0,6
22,94489280519,0,5
7,30064771072,0,5
12,51539607559,0,5
7,30064771080,0,5
22,94489280522,0,5
22,94489280533,0,5
17,73014444034,0,5
27,115964117005,0,5
37,158913789971,0,5
12,51539607572,0,5
32,137438953473,0,5
22,94489280513,0,5
32,137438953478,0,5
22,94489280520,0,5
37,158913789954,0,5
32,137438953481,0,4
22,94489280547,0,5
22,94489280518,0,4
22,94489280534,0,4
27,115964117004,0,5
12,51539607575,0,5
7,30064771076,0,4
22,94489280517,0,4
22,94489280542,0,5
22,94489280525,0,4
22,94489280541,0,5
12,51539607566,0,5
37,158913789957,0,4
37,158913789972,0,5
32,137438953476,0,5
32,137438953477,0,5
22,94489280524,0,4
12,51539607576,0,5
12,51539607573,0,5
27,115964116993,0,5
27,115964117000,0,4
37,158913789967,0,5
2,8589934592,0,5
2,8589934594,0,4
22,94489280543,0,4
22,94489280538,0,4
22,94489280512,0,4
22,94489280539,0,4
12,51539607554,0,3
12,51539607565,0,4
27,115964116995,0,3
27,115964116998,0,3
37,158913789968,0,4
37,158913789969,0,4
22,94489280526,0,3
12,51539607568,0,3
12,51539607553,0,4
27,115964116997,0,4
17,73014444036,0,4
17,73014444033,0,4
17,73014444040,0,3
37,158913789965,0,5
37,158913789961,0,5
37,158913789974,0,4
37,158913789976,0,4
7,30064771073,0,5
7,30064771079,0,5
32,137438953474,0,4
32,137438953480,0,4
22,94489280535,0,4
22,94489280528,0,5
22,94489280540,0,4
22,94489280532,0,4
22,94489280536,0,4
27,115964116999,0,4
17,73014444032,0,5
17,73014444035,0,4
17,73014444037,0,5
17,73014444039,0,5
37,158913789975,0,4
2,8589934593,0,4
22,94489280516,0,4
22,94489280515,0,4
12,51539607567,0,5
27,115964117006,0,4
37,158913789955,0,4
32,137438953475,0,4
22,94489280521,0,4
22,94489280527,0,5
22,94489280529,0,4
22,94489280531,0,3
22,94489280545,0,4
22,94489280514,0,4
22,94489280523,0,4
22,94489280537,0,4
12,51539607558,0,4
12,51539607571,0,4
12,51539607562,0,4
12,51539607563,0,4
12,51539607569,0,4
12,51539607570,0,4
12,51539607564,0,4
12,51539607574,0,4
27,115964116992,0,4
27,115964116994,0,5
27,115964117003,0,5
37,158913789963,0,3
37,158913789958,0,3
37,158913789952,0,4
37,158913789959,0,3
37,158913789970,0,3
7,30064771078,0,3
12,51539607552,1,6
37,158913789953,1,6
12,51539607557,1,7
37,158913789956,1,7
12,51539607556,1,7
27,115964117001,1,8
22,94489280544,1,1
37,158913789960,1,1
22,94489280546,1,1
37,158913789962,1,1
12,51539607560,1,5
32,137438953479,1,5
37,158913789966,1,8
37,158913789973,1,8
22,94489280530,1,12
27,115964117002,1,11
12,51539607561,1,11
7,30064771077,1,11
7,30064771074,1,3
22,94489280519,1,2
7,30064771072,1,2
12,51539607559,1,3
7,30064771080,1,2
22,94489280522,1,2
22,94489280533,1,2
17,73014444034,1,2
27,115964117005,1,3
37,158913789971,1,3
12,51539607572,1,3
32,137438953473,1,2
32,137438953478,1,2
22,94489280513,1,2
22,94489280520,1,2
37,158913789954,1,2
32,137438953481,1,2
22,94489280547,1,2
22,94489280518,1,2
22,94489280534,1,2
12,51539607575,1,2
27,115964117004,1,2
7,30064771076,1,3
22,94489280517,1,2
22,94489280542,1,2
22,94489280525,1,2
12,51539607566,1,2
37,158913789957,1,1
22,94489280541,1,3
37,158913789972,1,2
32,137438953476,1,1
32,137438953477,1,1
22,94489280524,1,3
12,51539607576,1,2
12,51539607573,1,2
27,115964116993,1,2
27,115964117000,1,2
37,158913789967,1,2
2,8589934592,1,2
2,8589934594,1,2
22,94489280543,1,2
22,94489280538,1,2
22,94489280512,1,2
22,94489280539,1,2
12,51539607554,1,2
12,51539607565,1,2
27,115964116998,1,2
27,115964116995,1,3
37,158913789968,1,2
37,158913789969,1,2
22,94489280526,1,3
12,51539607568,1,2
12,51539607553,1,2
27,115964116997,1,2
17,73014444033,1,3
17,73014444036,1,3
17,73014444040,1,2
37,158913789965,1,2
37,158913789961,1,3
37,158913789974,1,2
37,158913789976,1,2
7,30064771073,1,2
7,30064771079,1,2
32,137438953474,1,2
32,137438953480,1,2
22,94489280535,1,2
22,94489280528,1,2
22,94489280540,1,3
27,115964116999,1,2
22,94489280532,1,2
22,94489280536,1,2
17,73014444032,1,3
17,73014444035,1,3
17,73014444037,1,2
2,8589934593,1,4
22,94489280516,1,3
22,94489280515,1,2
12,51539607567,1,2
17,73014444039,1,4
37,158913789975,1,4
27,115964117006,1,2
37,158913789955,1,2
22,94489280521,1,2
22,94489280527,1,2
32,137438953475,1,2
22,94489280529,1,2
22,94489280531,1,1
22,94489280545,1,2
22,94489280514,1,7
22,94489280523,1,8
22,94489280537,1,7
12,51539607558,1,7
12,51539607571,1,2
12,51539607562,1,2
12,51539607563,1,2
12,51539607569,1,2
12,51539607570,1,2
12,51539607564,1,2
12,51539607574,1,1
27,115964116992,1,2
27,115964116994,1,2
27,115964117003,1,2
37,158913789958,1,2
37,158913789963,1,2
37,158913789952,1,2
37,158913789959,1,2
37,158913789970,1,2
7,30064771078,1,2
2,8589934595,1,1501
27,115964116996,1,1503
37,158913789964,1,1511
17,73014444038,1,1518
7,30064771075,1,1528
12,51539607555,1,1531
22,94489280548,1,1536
32,137438953472,1,1544
12,51539607552,2,10
27,115964117001,2,10
12,51539607556,2,10
12,51539607557,2,11
37,158913789956,2,11
37,158913789953,2,11
32,137438953479,2,1
12,51539607560,2,1
37,158913789962,2,1
22,94489280544,2,0
37,158913789960,2,1
22,94489280546,2,1
22,94489280530,2,1
37,158913789966,2,1
37,158913789973,2,1
27,115964117002,2,1
12,51539607561,2,2
7,30064771077,2,1
7,30064771074,2,1
22,94489280519,2,1
7,30064771072,2,1
12,51539607559,2,1
7,30064771080,2,1
22,94489280522,2,1
22,94489280533,2,0
17,73014444034,2,1
27,115964117005,2,1
37,158913789971,2,1
12,51539607572,2,1
32,137438953473,2,0
32,137438953478,2,1
37,158913789954,2,3
32,137438953481,2,11
22,94489280513,2,18
22,94489280518,2,1
22,94489280547,2,19
22,94489280534,2,11
12,51539607575,2,6
27,115964117004,2,1
7,30064771076,2,0
22,94489280517,2,1
22,94489280542,2,0
22,94489280525,2,1
22,94489280541,2,0
12,51539607566,2,0
37,158913789957,2,0
37,158913789972,2,0
32,137438953476,2,1
22,94489280520,2,47
32,137438953477,2,0
22,94489280524,2,0
12,51539607576,2,1
27,115964116993,2,1
27,115964117000,2,1
12,51539607573,2,5
37,158913789967,2,2
2,8589934592,2,2
2,8589934594,2,2
22,94489280543,2,0
22,94489280538,2,1
22,94489280512,2,1
12,51539607554,2,1
22,94489280539,2,5
12,51539607565,2,5
27,115964116998,2,1
37,158913789968,2,2
37,158913789969,2,1
22,94489280526,2,1
27,115964116995,2,12
12,51539607568,2,8
12,51539607553,2,2
27,115964116997,2,5
17,73014444033,2,3
17,73014444036,2,2
17,73014444040,2,1
37,158913789965,2,2
37,158913789961,2,2
37,158913789974,2,2
37,158913789976,2,2
7,30064771073,2,1
7,30064771079,2,1
32,137438953474,2,1
32,137438953480,2,1
22,94489280535,2,2
22,94489280528,2,1
22,94489280540,2,1
22,94489280532,2,1
22,94489280536,2,2
27,115964116999,2,2
17,73014444032,2,2
17,73014444035,2,2
17,73014444037,2,1
17,73014444039,2,1
37,158913789975,2,1
2,8589934593,2,2
22,94489280516,2,1
12,51539607567,2,2
22,94489280515,2,4
27,115964117006,2,2
37,158913789955,2,2
32,137438953475,2,4
22,94489280521,2,2
22,94489280531,2,2
22,94489280527,2,4
22,94489280545,2,3
22,94489280529,2,4
22,94489280514,2,1
22,94489280523,2,1
22,94489280537,2,1
12,51539607558,2,1
12,51539607571,2,1
12,51539607562,2,1
12,51539607563,2,1
12,51539607569,2,1
12,51539607564,2,1
12,51539607574,2,2
27,115964116992,2,1
12,51539607570,2,3
27,115964116994,2,2
27,115964117003,2,1
37,158913789958,2,2
37,158913789952,2,1
37,158913789959,2,2
37,158913789963,2,4
37,158913789970,2,3
7,30064771078,2,1
37,158913789964,2,1621
17,73014444038,2,1626
2,8589934595,2,1655
27,115964116996,2,1698
22,94489280548,2,1784
12,51539607555,2,1802
32,137438953472,2,1813
7,30064771075,2,1823
37,158913789956,3,17
32,137438953479,3,5
12,51539607556,3,25
12,51539607560,3,1
12,51539607557,3,29
27,115964117001,3,32
37,158913789962,3,8
22,94489280544,3,13
12,51539607552,3,42
37,158913789960,3,14
22,94489280546,3,8
22,94489280530,3,9
37,158913789953,3,45
37,158913789966,3,2
27,115964117002,3,4
37,158913789973,3,5
12,51539607561,3,6
7,30064771077,3,6
7,30064771074,3,7
7,30064771072,3,5
22,94489280522,3,5
12,51539607559,3,7
22,94489280519,3,9
7,30064771080,3,8
22,94489280533,3,2
17,73014444034,3,2
27,115964117005,3,2
37,158913789971,3,1
12,51539607572,3,4
32,137438953473,3,5
32,137438953478,3,5
22,94489280520,3,4
22,94489280513,3,6
37,158913789954,3,4
32,137438953481,3,2
22,94489280547,3,1
22,94489280518,3,2
22,94489280534,3,3
12,51539607575,3,1
27,115964117004,3,2
7,30064771076,3,4
22,94489280517,3,4
22,94489280542,3,5
22,94489280525,3,5
22,94489280541,3,5
12,51539607566,3,6
37,158913789957,3,2
37,158913789972,3,2
32,137438953476,3,2
32,137438953477,3,3
12,51539607576,3,4
22,94489280524,3,6
12,51539607573,3,3
27,115964116993,3,4
27,115964117000,3,5
37,158913789967,3,4
2,8589934592,3,543
2,8589934594,3,543
22,94489280543,3,543
22,94489280538,3,5
22,94489280512,3,2
22,94489280539,3,3
12,51539607554,3,2
12,51539607565,3,3
27,115964116995,3,3
37,158913789968,3,1
37,158913789969,3,2
27,115964116998,3,5
22,94489280526,3,3
12,51539607568,3,3
27,115964116997,3,1
12,51539607553,3,2
17,73014444033,3,3
17,73014444036,3,2
17,73014444040,3,3
37,158913789965,3,3
37,158913789961,3,1
37,158913789974,3,2
37,158913789976,3,3
7,30064771073,3,2
7,30064771079,3,2
32,137438953474,3,1
32,137438953480,3,1
22,94489280535,3,1
22,94489280528,3,3
22,94489280540,3,3
22,94489280532,3,3
22,94489280536,3,3
27,115964116999,3,1
17,73014444032,3,2
17,73014444035,3,3
17,73014444037,3,4
17,73014444039,3,4
37,158913789975,3,4
2,8589934593,3,1
22,94489280516,3,2
22,94489280515,3,0
32,137438953475,3,1
37,158913789955,3,2
27,115964117006,3,2
12,51539607567,3,4
22,94489280521,3,2
22,94489280527,3,1
22,94489280529,3,0
22,94489280531,3,1
22,94489280545,3,2
22,94489280514,3,2
22,94489280523,3,5
12,51539607563,3,4
22,94489280537,3,6
12,51539607562,3,5
12,51539607571,3,6
12,51539607558,3,7
12,51539607570,3,1
12,51539607569,3,4
12,51539607564,3,3
12,51539607574,3,3
27,115964116994,3,3
27,115964116992,3,4
27,115964117003,3,1
37,158913789963,3,1
37,158913789952,3,2
37,158913789958,3,3
7,30064771078,3,1
37,158913789970,3,2
37,158913789959,3,3
22,94489280548,3,1289
37,158913789964,3,1343
27,115964116996,3,1358
17,73014444038,3,1382
2,8589934595,3,1394
7,30064771075,3,1421
12,51539607555,3,1456
32,137438953472,3,1484
12,51539607552,4,11
27,115964117001,4,12
12,51539607557,4,12
12,51539607556,4,12
37,158913789956,4,13
37,158913789953,4,14
32,137438953479,4,1
22,94489280546,4,1
12,51539607560,4,2
37,158913789962,4,2
37,158913789960,4,2
22,94489280544,4,3
22,94489280530,4,0
37,158913789966,4,0
37,158913789973,4,0
27,115964117002,4,0
12,51539607561,4,1
7,30064771077,4,2
7,30064771074,4,2
7,30064771072,4,1
22,94489280519,4,2
12,51539607559,4,2
7,30064771080,4,2
22,94489280522,4,2
22,94489280533,4,0
27,115964117005,4,1
17,73014444034,4,1
37,158913789971,4,2
12,51539607572,4,3
32,137438953473,4,1
32,137438953478,4,1
22,94489280513,4,0
37,158913789954,4,2
32,137438953481,4,3
22,94489280547,4,2
22,94489280520,4,3
22,94489280518,4,0
22,94489280534,4,1
12,51539607575,4,1
7,30064771076,4,1
27,115964117004,4,2
22,94489280517,4,2
22,94489280542,4,1
22,94489280525,4,2
22,94489280541,4,1
37,158913789957,4,1
12,51539607566,4,1
32,137438953476,4,1
37,158913789972,4,10
32,137438953477,4,9
22,94489280524,4,2
12,51539607576,4,2
12,51539607573,4,2
27,115964117000,4,1
27,115964116993,4,2
37,158913789967,4,3
2,8589934592,4,1
2,8589934594,4,1
22,94489280543,4,1
22,94489280538,4,2
22,94489280512,4,2
22,94489280539,4,3
12,51539607554,4,1
12,51539607565,4,1
27,115964116995,4,1
27,115964116998,4,2
37,158913789968,4,2
37,158913789969,4,2
22,94489280526,4,2
12,51539607568,4,2
12,51539607553,4,1
27,115964116997,4,2
17,73014444033,4,2
17,73014444036,4,2
17,73014444040,4,2
37,158913789965,4,2
37,158913789961,4,1
37,158913789974,4,1
37,158913789976,4,1
7,30064771073,4,1
7,30064771079,4,0
32,137438953474,4,2
22,94489280535,4,1
32,137438953480,4,2
22,94489280528,4,1
22,94489280540,4,1
22,94489280532,4,2
17,73014444035,4,1
22,94489280536,4,1
17,73014444032,4,1
27,115964116999,4,2
17,73014444037,4,2
17,73014444039,4,2
37,158913789975,4,1
22,94489280516,4,0
22,94489280515,4,1
2,8589934593,4,2
12,51539607567,4,2
27,115964117006,4,2
37,158913789955,4,1
32,137438953475,4,1
22,94489280521,4,1
22,94489280527,4,1
22,94489280529,4,1
22,94489280531,4,1
22,94489280545,4,1
22,94489280514,4,1
22,94489280523,4,2
12,51539607558,4,1
22,94489280537,4,2
12,51539607571,4,1
12,51539607562,4,1
12,51539607563,4,0
12,51539607569,4,1
12,51539607570,4,0
12,51539607564,4,0
27,115964116992,4,1
12,51539607574,4,2
27,115964116994,4,2
27,115964117003,4,10
37,158913789958,4,10
37,158913789963,4,10
37,158913789952,4,1
37,158913789959,4,1
37,158913789970,4,1
7,30064771078,4,2
27,115964116996,4,232
37,158913789964,4,256
12,51539607555,4,258
7,30064771075,4,320
22,94489280548,4,321
17,73014444038,4,333
32,137438953472,4,337
2,8589934595,4,372
12,51539607552,5,1
27,115964117001,5,1
12,51539607556,5,2
12,51539607557,5,2
37,158913789956,5,9
12,51539607560,5,1
37,158913789962,5,0
37,158913789960,5,1
32,137438953479,5,3
22,94489280544,5,2
37,158913789953,5,14
22,94489280530,5,1
37,158913789966,5,1
22,94489280546,5,5
37,158913789973,5,1
27,115964117002,5,1
12,51539607561,5,0
7,30064771077,5,0
7,30064771074,5,0
22,94489280519,5,1
7,30064771072,5,1
12,51539607559,5,0
7,30064771080,5,0
22,94489280522,5,1
22,94489280533,5,1
17,73014444034,5,1
27,115964117005,5,2
37,158913789971,5,1
32,137438953473,5,0
32,137438953478,5,1
12,51539607572,5,2
22,94489280513,5,0
37,158913789954,5,0
22,94489280520,5,0
32,137438953481,5,0
22,94489280547,5,1
22,94489280518,5,1
22,94489280534,5,0
12,51539607575,5,1
27,115964117004,5,0
22,94489280517,5,1
22,94489280542,5,1
7,30064771076,5,1
22,94489280525,5,0
22,94489280541,5,0
12,51539607566,5,0
32,137438953476,5,1
37,158913789957,5,1
32,137438953477,5,0
37,158913789972,5,2
12,51539607576,5,1
22,94489280524,5,1
12,51539607573,5,0
27,115964116993,5,0
37,158913789967,5,1
27,115964117000,5,1
2,8589934592,5,1
2,8589934594,5,1
22,94489280543,5,0
22,94489280538,5,1
22,94489280512,5,1
22,94489280539,5,1
12,51539607554,5,0
12,51539607565,5,1
27,115964116995,5,0
27,115964116998,5,0
37,158913789968,5,1
37,158913789969,5,1
22,94489280526,5,0
12,51539607568,5,0
12,51539607553,5,0
27,115964116997,5,0
17,73014444033,5,0
17,73014444036,5,0
17,73014444040,5,1
37,158913789965,5,0
37,158913789961,5,1
37,158913789974,5,1
37,158913789976,5,0
7,30064771073,5,0
7,30064771079,5,1
32,137438953474,5,1
32,137438953480,5,1
22,94489280535,5,1
22,94489280528,5,1
22,94489280540,5,1
22,94489280532,5,1
22,94489280536,5,1
27,115964116999,5,0
17,73014444032,5,0
17,73014444035,5,1
17,73014444037,5,1
17,73014444039,5,1
37,158913789975,5,1
2,8589934593,5,0
22,94489280516,5,0
22,94489280515,5,0
12,51539607567,5,1
27,115964117006,5,1
37,158913789955,5,1
32,137438953475,5,0
22,94489280521,5,0
22,94489280527,5,0
22,94489280529,5,1
22,94489280531,5,0
22,94489280545,5,1
22,94489280514,5,1
22,94489280523,5,1
12,51539607558,5,0
22,94489280537,5,1
12,51539607571,5,0
12,51539607562,5,0
12,51539607569,5,1
12,51539607563,5,1
12,51539607570,5,0
12,51539607564,5,1
12,51539607574,5,0
27,115964116992,5,0
27,115964116994,5,1
27,115964117003,5,1
37,158913789958,5,1
37,158913789963,5,1
37,158913789952,5,1
37,158913789959,5,0
37,158913789970,5,1
7,30064771078,5,0
27,115964116996,5,444
12,51539607555,5,456
17,73014444038,5,496
7,30064771075,5,498
37,158913789964,5,504
2,8589934595,5,504
22,94489280548,5,516
32,137438953472,5,543
12,51539607552,6,2
12,51539607556,6,3
27,115964117001,6,3
37,158913789956,6,3
12,51539607557,6,4
37,158913789953,6,6
32,137438953479,6,0
12,51539607560,6,0
37,158913789962,6,0
22,94489280544,6,0
37,158913789960,6,0
22,94489280546,6,1
22,94489280530,6,1
37,158913789966,6,1
37,158913789973,6,0
27,115964117002,6,0
12,51539607561,6,0
7,30064771074,6,1
22,94489280519,6,1
7,30064771072,6,1
7,30064771080,6,1
7,30064771077,6,1
12,51539607559,6,1
22,94489280522,6,0
22,94489280533,6,0
17,73014444034,6,0
27,115964117005,6,0
12,51539607572,6,0
37,158913789971,6,0
32,137438953473,6,0
32,137438953478,6,0
22,94489280513,6,0
22,94489280520,6,0
37,158913789954,6,1
32,137438953481,6,0
22,94489280547,6,1
22,94489280518,6,1
22,94489280534,6,0
12,51539607575,6,0
27,115964117004,6,1
7,30064771076,6,1
22,94489280517,6,0
22,94489280542,6,0
22,94489280525,6,0
22,94489280541,6,0
12,51539607566,6,0
37,158913789957,6,0
37,158913789972,6,1
32,137438953476,6,1
32,137438953477,6,1
22,94489280524,6,1
12,51539607576,6,1
12,51539607573,6,1
27,115964116993,6,0
27,115964117000,6,0
37,158913789967,6,3
2,8589934592,6,3
2,8589934594,6,0
22,94489280543,6,0
22,94489280538,6,1
22,94489280512,6,0
22,94489280539,6,0
12,51539607554,6,0
12,51539607565,6,1
27,115964116995,6,1
27,115964116998,6,0
37,158913789968,6,0
37,158913789969,6,1
22,94489280526,6,1
12,51539607568,6,0
12,51539607553,6,0
27,115964116997,6,1
17,73014444033,6,1
17,73014444036,6,0
17,73014444040,6,0
37,158913789965,6,1
37,158913789961,6,1
37,158913789974,6,1
37,158913789976,6,1
7,30064771073,6,1
7,30064771079,6,1
32,137438953474,6,1
32,137438953480,6,1
22,94489280535,6,0
22,94489280528,6,0
22,94489280540,6,1
22,94489280532,6,1
22,94489280536,6,0
27,115964116999,6,1
17,73014444032,6,0
17,73014444035,6,0
17,73014444037,6,0
17,73014444039,6,1
37,158913789975,6,0
2,8589934593,6,1
22,94489280516,6,0
22,94489280515,6,0
12,51539607567,6,0
27,115964117006,6,0
37,158913789955,6,0
32,137438953475,6,0
22,94489280521,6,1
22,94489280527,6,0
22,94489280529,6,0
22,94489280531,6,0
22,94489280545,6,0
22,94489280514,6,0
22,94489280523,6,1
22,94489280537,6,1
12,51539607558,6,1
12,51539607571,6,0
12,51539607562,6,1
12,51539607563,6,0
12,51539607569,6,1
12,51539607570,6,1
12,51539607564,6,1
12,51539607574,6,0
27,115964116992,6,1
27,115964116994,6,1
27,115964117003,6,1
37,158913789958,6,1
37,158913789963,6,1
37,158913789952,6,1
37,158913789959,6,1
37,158913789970,6,1
7,30064771078,6,0
37,158913789964,6,120
17,73014444038,6,133
7,30064771075,6,136
2,8589934595,6,137
27,115964116996,6,139
12,51539607555,6,149
32,137438953472,6,159
22,94489280548,6,162
12,51539607552,7,2
27,115964117001,7,2
12,51539607556,7,2
12,51539607557,7,2
37,158913789956,7,2
37,158913789953,7,1
32,137438953479,7,2
12,51539607560,7,2
37,158913789962,7,1
22,94489280544,7,1
37,158913789960,7,1
22,94489280546,7,1
37,158913789966,7,1
22,94489280530,7,2
37,158913789973,7,1
27,115964117002,7,1
12,51539607561,7,1
7,30064771077,7,1
7,30064771074,7,1
22,94489280519,7,2
7,30064771072,7,1
12,51539607559,7,1
7,30064771080,7,2
22,94489280522,7,2
22,94489280533,7,1
17,73014444034,7,0
27,115964117005,7,1
37,158913789971,7,1
12,51539607572,7,1
32,137438953473,7,1
32,137438953478,7,1
22,94489280513,7,1
22,94489280520,7,1
37,158913789954,7,1
32,137438953481,7,1
22,94489280547,7,1
22,94489280518,7,1
22,94489280534,7,1
12,51539607575,7,1
27,115964117004,7,1
7,30064771076,7,1
22,94489280517,7,0
22,94489280542,7,1
22,94489280525,7,0
22,94489280541,7,1
12,51539607566,7,1
37,158913789957,7,1
37,158913789972,7,1
32,137438953476,7,1
32,137438953477,7,1
22,94489280524,7,1
12,51539607576,7,1
12,51539607573,7,1
27,115964116993,7,0
27,115964117000,7,1
37,158913789967,7,1
2,8589934592,7,1
2,8589934594,7,1
22,94489280543,7,0
22,94489280538,7,0
22,94489280512,7,1
22,94489280539,7,1
12,51539607554,7,1
12,51539607565,7,1
27,115964116995,7,1
27,115964116998,7,1
37,158913789968,7,1
37,158913789969,7,1
22,94489280526,7,1
12,51539607568,7,1
12,51539607553,7,1
27,115964116997,7,1
17,73014444033,7,1
17,73014444036,7,1
17,73014444040,7,1
37,158913789965,7,1
37,158913789961,7,1
37,158913789974,7,0
37,158913789976,7,1
7,30064771073,7,1
7,30064771079,7,1
32,137438953474,7,1
32,137438953480,7,1
22,94489280535,7,1
22,94489280528,7,1
22,94489280540,7,1
22,94489280532,7,1
22,94489280536,7,1
27,115964116999,7,1
17,73014444032,7,0
17,73014444035,7,1
17,73014444037,7,1
17,73014444039,7,1
37,158913789975,7,0
2,8589934593,7,0
22,94489280516,7,0
22,94489280515,7,1
12,51539607567,7,1
27,115964117006,7,1
37,158913789955,7,1
32,137438953475,7,1
22,94489280521,7,0
22,94489280527,7,1
22,94489280529,7,1
22,94489280531,7,1
22,94489280545,7,1
22,94489280514,7,1
22,94489280523,7,1
22,94489280537,7,1
12,51539607558,7,1
12,51539607571,7,1
12,51539607562,7,1
12,51539607563,7,0
12,51539607569,7,0
12,51539607570,7,1
12,51539607564,7,1
12,51539607574,7,1
27,115964116992,7,1
27,115964116994,7,0
27,115964117003,7,0
37,158913789958,7,1
37,158913789963,7,1
37,158913789952,7,1
37,158913789959,7,1
37,158913789970,7,1
7,30064771078,7,1
27,115964116996,7,113
37,158913789964,7,118
17,73014444038,7,126
7,30064771075,7,127
22,94489280548,7,131
2,8589934595,7,133
12,51539607555,7,141
32,137438953472,7,147
12,51539607556,10,3
37,158913789956,10,3
37,158913789953,10,4
27,115964117001,10,5
12,51539607557,10,5
12,51539607560,10,1
37,158913789962,10,2
22,94489280530,10,1
22,94489280546,10,2
37,158913789960,10,2
27,115964117002,10,1
37,158913789973,10,1
37,158913789966,10,1
32,137438953479,10,7
12,51539607561,10,1
22,94489280519,10,0
7,30064771074,10,1
7,30064771077,10,2
7,30064771072,10,1
22,94489280544,10,7
12,51539607559,10,1
12,51539607552,10,14
7,30064771080,10,1
22,94489280533,10,2
22,94489280522,10,2
17,73014444034,10,3
27,115964117005,10,1
37,158913789971,10,2
32,137438953473,10,1
12,51539607572,10,2
32,137438953478,10,1
22,94489280520,10,2
37,158913789954,10,3
22,94489280513,10,4
32,137438953481,10,1
22,94489280547,10,1
22,94489280518,10,1
22,94489280534,10,0
12,51539607575,10,0
27,115964117004,10,1
7,30064771076,10,0
22,94489280517,10,1
22,94489280542,10,5
22,94489280541,10,11
22,94489280525,10,11
12,51539607566,10,2
37,158913789957,10,2
37,158913789972,10,1
32,137438953476,10,1
32,137438953477,10,1
22,94489280524,10,1
12,51539607576,10,1
12,51539607573,10,1
27,115964116993,10,1
27,115964117000,10,1
37,158913789967,10,1
2,8589934592,10,1
2,8589934594,10,1
22,94489280543,10,1
22,94489280538,10,0
22,94489280512,10,1
22,94489280539,10,1
12,51539607554,10,1
12,51539607565,10,1
27,115964116995,10,1
27,115964116998,10,1
37,158913789968,10,1
37,158913789969,10,1
22,94489280526,10,1
12,51539607568,10,1
12,51539607553,10,1
27,115964116997,10,1
17,73014444033,10,0
17,73014444036,10,1
17,73014444040,10,1
37,158913789965,10,1
37,158913789961,10,1
37,158913789974,10,1
37,158913789976,10,0
7,30064771073,10,1
7,30064771079,10,1
32,137438953474,10,1
32,137438953480,10,1
22,94489280535,10,0
22,94489280528,10,0
22,94489280540,10,1
22,94489280532,10,1
22,94489280536,10,1
27,115964116999,10,1
17,73014444032,10,1
17,73014444035,10,1
17,73014444037,10,0
17,73014444039,10,1
37,158913789975,10,0
2,8589934593,10,1
22,94489280516,10,1
22,94489280515,10,1
12,51539607567,10,1
27,115964117006,10,1
37,158913789955,10,1
32,137438953475,10,1
22,94489280521,10,1
22,94489280527,10,1
22,94489280529,10,0
22,94489280531,10,1
22,94489280545,10,0
22,94489280514,10,1
22,94489280523,10,1
22,94489280537,10,1
12,51539607558,10,1
12,51539607571,10,0
12,51539607562,10,0
12,51539607563,10,1
12,51539607569,10,1
12,51539607570,10,1
12,51539607564,10,1
12,51539607574,10,1
27,115964116992,10,1
27,115964116994,10,0
27,115964117003,10,1
37,158913789958,10,1
37,158913789963,10,1
37,158913789952,10,1
37,158913789959,10,1
37,158913789970,10,0
7,30064771078,10,1
27,115964116996,10,326
17,73014444038,10,326
37,158913789964,10,329
2,8589934595,10,329
7,30064771075,10,331
32,137438953472,10,332
22,94489280548,10,336
12,51539607555,10,343
3,12884901891,0,3
23,98784247813,0,4
33,141733920783,0,4
38,163208757249,0,4
8,34359738374,0,6
28,120259084288,0,7
18,77309411336,0,7
13,55834574881,0,7
13,55834574862,0,7
13,55834574868,0,7
13,55834574851,0,7
13,55834574878,0,7
33,141733920797,0,7
13,55834574872,0,8
18,77309411339,0,3
13,55834574877,0,4
13,55834574850,0,4
13,55834574865,0,4
13,55834574882,0,5
33,141733920785,0,4
18,77309411340,0,4
23,98784247810,0,5
28,120259084289,0,4
18,77309411344,0,5
28,120259084294,0,4
33,141733920798,0,5
18,77309411342,0,5
13,55834574863,0,5
38,163208757254,0,4
18,77309411328,0,5
13,55834574873,0,5
23,98784247814,0,5
38,163208757253,0,4
13,55834574849,0,5
13,55834574875,0,5
13,55834574858,0,5
18,77309411341,0,4
18,77309411329,0,4
23,98784247809,0,5
23,98784247815,0,5
3,12884901889,0,5
33,141733920788,0,5
28,120259084299,0,5
33,141733920777,0,5
13,55834574866,0,4
23,98784247826,0,5
8,34359738376,0,5
38,163208757250,0,6
38,163208757256,0,5
3,12884901894,0,5
33,141733920794,0,5
13,55834574884,0,5
13,55834574870,0,5
13,55834574861,0,5
23,98784247819,0,6
23,98784247823,0,6
23,98784247818,0,4
38,163208757251,0,4
28,120259084300,0,4
3,12884901888,0,4
18,77309411335,0,3
33,141733920786,0,4
33,141733920799,0,4
8,34359738372,0,4
13,55834574880,0,4
13,55834574876,0,4
28,120259084292,0,4
18,77309411331,0,5
33,141733920801,0,4
33,141733920782,0,4
33,141733920770,0,4
33,141733920776,0,5
13,55834574848,0,4
13,55834574856,0,5
23,98784247816,0,4
38,163208757255,0,5
28,120259084295,0,4
33,141733920772,0,5
33,141733920793,0,4
33,141733920773,0,4
33,141733920769,0,5
33,141733920796,0,5
13,55834574869,0,4
13,55834574854,0,5
23,98784247821,0,5
8,34359738370,0,5
8,34359738373,0,5
13,55834574879,0,5
13,55834574871,0,4
23,98784247825,0,5
23,98784247812,0,4
23,98784247817,0,5
8,34359738371,0,5
33,141733920779,0,4
33,141733920791,0,4
33,141733920780,0,5
33,141733920768,0,4
33,141733920795,0,4
33,141733920784,0,4
33,141733920790,0,4
13,55834574852,0,4
13,55834574855,0,4
23,98784247820,0,5
8,34359738375,0,4
3,12884901893,0,5
28,120259084293,0,4
18,77309411343,0,4
33,141733920778,0,4
33,141733920781,0,5
33,141733920789,0,4
33,141733920787,0,4
13,55834574864,0,4
13,55834574859,0,4
23,98784247811,0,4
28,120259084290,0,4
18,77309411330,0,4
33,141733920771,0,5
13,55834574874,0,4
38,163208757248,0,5
38,163208757252,0,4
3,12884901890,0,4
3,12884901892,0,4
3,12884901895,0,4
28,120259084297,0,4
28,120259084291,0,4
28,120259084296,0,4
28,120259084298,0,4
18,77309411345,0,4
18,77309411332,0,4
18,77309411337,0,4
18,77309411333,0,4
18,77309411334,0,4
33,141733920774,0,4
18,77309411338,0,4
33,141733920775,0,4
33,141733920792,0,4
33,141733920800,0,4
13,55834574883,0,3
13,55834574857,0,4
13,55834574867,0,4
13,55834574853,0,4
13,55834574860,0,4
23,98784247824,0,3
23,98784247822,0,4
23,98784247808,0,3
8,34359738368,0,3
8,34359738369,0,3
13,55834574862,1,17
33,141733920797,1,18
13,55834574872,1,18
13,55834574878,1,18
13,55834574851,1,18
13,55834574868,1,18
18,77309411339,1,2
13,55834574877,1,2
13,55834574865,1,2
13,55834574850,1,2
13,55834574882,1,3
33,141733920785,1,2
18,77309411340,1,2
18,77309411344,1,2
23,98784247810,1,2
28,120259084289,1,2
28,120259084294,1,2
33,141733920798,1,2
18,77309411342,1,1
13,55834574863,1,2
38,163208757254,1,2
18,77309411328,1,2
13,55834574873,1,2
23,98784247814,1,2
38,163208757253,1,2
13,55834574849,1,2
13,55834574875,1,1
13,55834574858,1,3
18,77309411341,1,3
18,77309411329,1,3
23,98784247809,1,1
23,98784247815,1,1
3,12884901889,1,8
33,141733920788,1,8
28,120259084299,1,9
33,141733920777,1,8
13,55834574866,1,2
23,98784247826,1,1
8,34359738376,1,2
38,163208757250,1,2
38,163208757256,1,2
3,12884901894,1,2
33,141733920794,1,2
13,55834574884,1,2
13,55834574870,1,2
13,55834574861,1,2
23,98784247819,1,2
23,98784247823,1,2
23,98784247818,1,2
38,163208757251,1,2
3,12884901888,1,2
28,120259084300,1,2
18,77309411335,1,2
33,141733920786,1,3
33,141733920799,1,2
13,55834574880,1,2
13,55834574876,1,3
8,34359738372,1,3
28,120259084292,1,3
18,77309411331,1,3
33,141733920801,1,2
33,141733920782,1,2
33,141733920770,1,3
33,141733920776,1,2
13,55834574848,1,3
13,55834574856,1,3
23,98784247816,1,3
38,163208757255,1,2
28,120259084295,1,2
33,141733920772,1,3
33,141733920793,1,3
33,141733920773,1,2
33,141733920769,1,3
33,141733920796,1,2
13,55834574869,1,2
13,55834574854,1,2
23,98784247821,1,3
8,34359738370,1,3
8,34359738373,1,2
13,55834574879,1,11
13,55834574871,1,3
23,98784247825,1,3
23,98784247812,1,2
23,98784247817,1,2
8,34359738371,1,2
33,141733920779,1,2
33,141733920791,1,2
33,141733920780,1,2
33,141733920795,1,2
33,141733920784,1,2
33,141733920768,1,2
33,141733920790,1,2
13,55834574852,1,2
13,55834574855,1,2
23,98784247820,1,2
8,34359738375,1,2
3,12884901893,1,3
28,120259084293,1,2
18,77309411343,1,2
33,141733920778,1,3
33,141733920781,1,3
33,141733920789,1,3
33,141733920787,1,3
13,55834574864,1,3
13,55834574859,1,2
23,98784247811,1,3
28,120259084290,1,3
18,77309411330,1,3
33,141733920771,1,3
13,55834574874,1,3
38,163208757248,1,3
38,163208757252,1,3
3,12884901890,1,3
3,12884901892,1,3
3,12884901895,1,3
28,120259084297,1,3
28,120259084291,1,2
28,120259084296,1,2
28,120259084298,1,2
18,77309411345,1,3
18,77309411332,1,3
18,77309411337,1,3
18,77309411333,1,2
18,77309411334,1,3
18,77309411338,1,4
33,141733920774,1,4
33,141733920775,1,4
33,141733920792,1,4
33,141733920800,1,4
13,55834574857,1,4
13,55834574883,1,4
13,55834574867,1,3
13,55834574853,1,4
13,55834574860,1,4
23,98784247824,1,4
23,98784247822,1,4
23,98784247808,1,5
8,34359738369,1,4
8,34359738368,1,5
18,77309411336,1,356
8,34359738374,1,364
28,120259084288,1,364
13,55834574881,1,376
3,12884901891,1,381
38,163208757249,1,389
33,141733920783,1,403
23,98784247813,1,435
13,55834574868,2,3
13,55834574862,2,5
13,55834574878,2,5
13,55834574851,2,5
13,55834574872,2,5
18,77309411339,2,1
13,55834574850,2,4
13,55834574865,2,5
13,55834574882,2,1
33,141733920785,2,3
18,77309411340,2,3
23,98784247810,2,2
28,120259084289,2,1
28,120259084294,2,1
33,141733920798,2,1
18,77309411342,2,1
13,55834574863,2,0
38,163208757254,2,1
18,77309411328,2,1
18,77309411344,2,14
13,55834574873,2,0
33,141733920797,2,41
13,55834574877,2,27
23,98784247814,2,8
38,163208757253,2,1
13,55834574849,2,2
18,77309411341,2,2
18,77309411329,2,5
23,98784247809,2,1
23,98784247815,2,1
3,12884901889,2,1
28,120259084299,2,1
33,141733920777,2,1
13,55834574866,2,0
23,98784247826,2,0
8,34359738376,2,0
38,163208757250,2,0
38,163208757256,2,0
3,12884901894,2,1
33,141733920794,2,1
13,55834574870,2,1
33,141733920788,2,11
13,55834574875,2,23
13,55834574858,2,24
13,55834574884,2,10
13,55834574861,2,10
23,98784247819,2,8
23,98784247818,2,1
38,163208757251,2,2
3,12884901888,2,3
28,120259084300,2,2
23,98784247823,2,12
18,77309411335,2,6
33,141733920786,2,3
13,55834574880,2,1
33,141733920799,2,2
13,55834574876,2,1
8,34359738372,2,4
28,120259084292,2,1
18,77309411331,2,2
33,141733920801,2,1
33,141733920782,2,2
33,141733920770,2,1
33,141733920776,2,1
13,55834574848,2,1
13,55834574856,2,1
23,98784247816,2,1
38,163208757255,2,1
28,120259084295,2,1
33,141733920772,2,1
33,141733920793,2,1
33,141733920773,2,1
33,141733920769,2,1
33,141733920796,2,1
13,55834574869,2,1
13,55834574854,2,2
23,98784247821,2,2
8,34359738370,2,12
8,34359738373,2,1
13,55834574879,2,1
13,55834574871,2,1
23,98784247825,2,1
23,98784247812,2,1
23,98784247817,2,1
33,141733920779,2,4
33,141733920791,2,2
33,141733920780,2,1
33,141733920795,2,2
8,34359738371,2,10
33,141733920784,2,1
33,141733920790,2,1
13,55834574852,2,0
13,55834574855,2,1
23,98784247820,2,1
8,34359738375,2,1
3,12884901893,2,1
28,120259084293,2,3
33,141733920768,2,10
18,77309411343,2,1
33,141733920778,2,1
33,141733920781,2,1
33,141733920789,2,1
13,55834574864,2,1
33,141733920787,2,4
13,55834574859,2,1
23,98784247811,2,1
28,120259084290,2,1
18,77309411330,2,1
33,141733920771,2,1
13,55834574874,2,1
38,163208757252,2,2
38,163208757248,2,4
3,12884901892,2,2
3,12884901895,2,3
3,12884901890,2,5
28,120259084297,2,4
28,120259084291,2,3
28,120259084296,2,1
28,120259084298,2,1
18,77309411345,2,2
18,77309411332,2,2
18,77309411337,2,2
18,77309411333,2,3
18,77309411338,2,1
33,141733920774,2,0
33,141733920775,2,1
33,141733920792,2,1
33,141733920800,2,6
13,55834574857,2,6
13,55834574883,2,5
18,77309411334,2,15
13,55834574860,2,1
13,55834574867,2,2
23,98784247824,2,3
23,98784247808,2,3
8,34359738368,2,3
23,98784247822,2,5
13,55834574853,2,7
8,34359738369,2,6
13,55834574881,2,2961
18,77309411336,2,3009
8,34359738374,2,3018
3,12884901891,2,3019
28,120259084288,2,3044
33,141733920783,2,3082
38,163208757249,2,3093
23,98784247813,2,3356
33,141733920797,3,14
13,55834574862,3,18
13,55834574851,3,24
13,55834574878,3,26
13,55834574872,3,28
13,55834574868,3,35
18,77309411339,3,3
13,55834574877,3,3
13,55834574850,3,4
13,55834574865,3,4
13,55834574882,3,5
33,141733920785,3,6
18,77309411344,3,1
18,77309411340,3,2
23,98784247810,3,2
28,120259084294,3,3
28,120259084289,3,3
33,141733920798,3,3
38,163208757254,3,3
13,55834574863,3,3
18,77309411342,3,3
13,55834574873,3,3
18,77309411328,3,3
23,98784247814,3,4
38,163208757253,3,2
13,55834574849,3,4
13,55834574858,3,3
13,55834574875,3,4
18,77309411341,3,4
18,77309411329,3,5
33,141733920788,3,3
23,98784247815,3,4
3,12884901889,3,4
23,98784247809,3,5
28,120259084299,3,6
33,141733920777,3,2
13,55834574866,3,3
23,98784247826,3,4
8,34359738376,3,4
38,163208757250,3,4
38,163208757256,3,4
3,12884901894,3,2
33,141733920794,3,3
13,55834574884,3,2
13,55834574870,3,3
13,55834574861,3,3
23,98784247819,3,4
23,98784247823,3,1
23,98784247818,3,2
38,163208757251,3,2
3,12884901888,3,2
18,77309411335,3,3
28,120259084300,3,3
33,141733920786,3,3
13,55834574880,3,1
33,141733920799,3,3
13,55834574876,3,5
8,34359738372,3,5
28,120259084292,3,6
18,77309411331,3,2
33,141733920801,3,3
33,141733920782,3,3
33,141733920770,3,5
33,141733920776,3,6
13,55834574848,3,5
13,55834574856,3,5
23,98784247816,3,2
38,163208757255,3,3
28,120259084295,3,5
33,141733920772,3,5
33,141733920773,3,5
33,141733920793,3,5
33,141733920769,3,1
33,141733920796,3,2
13,55834574869,3,1
13,55834574854,3,0
23,98784247821,3,1
8,34359738370,3,1
13,55834574879,3,2
8,34359738373,3,2
13,55834574871,3,1
23,98784247825,3,1
23,98784247812,3,1
23,98784247817,3,1
8,34359738371,3,1
33,141733920779,3,1
33,141733920791,3,1
33,141733920780,3,1
33,141733920768,3,1
33,141733920795,3,1
33,141733920784,3,1
33,141733920790,3,2
13,55834574852,3,2
13,55834574855,3,3
23,98784247820,3,4
8,34359738375,3,2
3,12884901893,3,3
28,120259084293,3,3
18,77309411343,3,1
33,141733920778,3,2
33,141733920787,3,1
33,141733920781,3,3
33,141733920789,3,2
13,55834574864,3,2
13,55834574859,3,2
23,98784247811,3,2
28,120259084290,3,3
18,77309411330,3,2
33,141733920771,3,2
13,55834574874,3,2
38,163208757248,3,0
38,163208757252,3,1
3,12884901890,3,2
3,12884901892,3,2
3,12884901895,3,1
28,120259084297,3,2
28,120259084291,3,1
28,120259084296,3,3
28,120259084298,3,2
18,77309411345,3,2
18,77309411332,3,3
18,77309411337,3,2
18,77309411333,3,2
18,77309411334,3,2
18,77309411338,3,3
33,141733920774,3,3
33,141733920775,3,2
33,141733920792,3,3
33,141733920800,3,2
13,55834574883,3,2
13,55834574867,3,0
13,55834574857,3,2
13,55834574853,3,0
13,55834574860,3,1
23,98784247824,3,1
23,98784247822,3,0
23,98784247808,3,0
8,34359738368,3,0
8,34359738369,3,1
28,120259084288,3,801
23,98784247813,3,878
3,12884901891,3,899
18,77309411336,3,923
8,34359738374,3,943
38,163208757249,3,950
13,55834574881,3,1028
33,141733920783,3,1064
13,55834574851,4,8
33,141733920797,4,8
13,55834574878,4,14
13,55834574862,4,14
13,55834574868,4,14
13,55834574872,4,14
18,77309411339,4,1
13,55834574877,4,2
13,55834574850,4,2
13,55834574865,4,3
13,55834574882,4,3
33,141733920785,4,3
18,77309411340,4,2
18,77309411344,4,2
33,141733920798,4,1
23,98784247810,4,2
28,120259084289,4,2
28,120259084294,4,2
18,77309411342,4,2
13,55834574863,4,2
38,163208757254,4,3
23,98784247814,4,2
18,77309411328,4,3
13,55834574873,4,3
13,55834574849,4,1
38,163208757253,4,2
13,55834574875,4,4
13,55834574858,4,5
18,77309411341,4,5
18,77309411329,4,5
23,98784247809,4,2
23,98784247815,4,2
33,141733920777,4,2
3,12884901889,4,2
33,141733920788,4,2
28,120259084299,4,3
13,55834574866,4,2
23,98784247826,4,3
38,163208757250,4,2
8,34359738376,4,4
38,163208757256,4,3
3,12884901894,4,2
33,141733920794,4,2
13,55834574884,4,2
13,55834574870,4,3
23,98784247819,4,2
13,55834574861,4,2
23,98784247823,4,0
23,98784247818,4,1
18,77309411335,4,1
38,163208757251,4,1
3,12884901888,4,2
28,120259084300,4,2
33,141733920786,4,1
33,141733920799,4,2
13,55834574880,4,1
13,55834574876,4,6
8,34359738372,4,7
28,120259084292,4,7
18,77309411331,4,7
33,141733920801,4,2
33,141733920782,4,2
33,141733920776,4,2
33,141733920770,4,2
13,55834574848,4,2
13,55834574856,4,1
23,98784247816,4,2
38,163208757255,4,2
33,141733920772,4,2
28,120259084295,4,2
33,141733920793,4,2
33,141733920773,4,1
33,141733920769,4,2
13,55834574854,4,1
33,141733920796,4,2
13,55834574869,4,2
23,98784247821,4,3
8,34359738370,4,2
8,34359738373,4,0
13,55834574879,4,0
13,55834574871,4,2
23,98784247825,4,2
23,98784247812,4,1
23,98784247817,4,2
33,141733920779,4,1
8,34359738371,4,1
33,141733920768,4,6
33,141733920791,4,7
33,141733920780,4,7
33,141733920795,4,1
33,141733920784,4,0
33,141733920790,4,1
13,55834574852,4,1
13,55834574855,4,1
23,98784247820,4,1
8,34359738375,4,2
28,120259084293,4,1
3,12884901893,4,1
18,77309411343,4,1
33,141733920778,4,2
33,141733920781,4,2
33,141733920789,4,2
33,141733920787,4,1
13,55834574864,4,1
13,55834574859,4,1
23,98784247811,4,1
28,120259084290,4,1
18,77309411330,4,1
13,55834574874,4,1
33,141733920771,4,1
38,163208757248,4,0
38,163208757252,4,0
3,12884901890,4,0
3,12884901892,4,0
3,12884901895,4,1
28,120259084297,4,1
28,120259084291,4,0
18,77309411345,4,1
28,120259084298,4,2
28,120259084296,4,2
18,77309411337,4,1
18,77309411332,4,2
18,77309411333,4,1
18,77309411334,4,1
33,141733920774,4,1
18,77309411338,4,1
33,141733920775,4,1
33,141733920792,4,1
33,141733920800,4,1
13,55834574857,4,1
13,55834574883,4,0
13,55834574867,4,0
13,55834574853,4,0
13,55834574860,4,1
23,98784247824,4,1
23,98784247822,4,1
23,98784247808,4,1
8,34359738368,4,1
8,34359738369,4,1
18,77309411336,4,234
28,120259084288,4,241
38,163208757249,4,257
8,34359738374,4,271
3,12884901891,4,300
23,98784247813,4,300
13,55834574881,4,305
33,141733920783,4,310
13,55834574851,5,9
33,141733920797,5,9
13,55834574878,5,10
13,55834574862,5,11
13,55834574868,5,11
13,55834574872,5,12
18,77309411339,5,1
13,55834574865,5,1
13,55834574882,5,0
13,55834574877,5,2
33,141733920785,5,1
13,55834574850,5,2
18,77309411344,5,1
18,77309411340,5,1
28,120259084289,5,0
23,98784247810,5,0
33,141733920798,5,1
28,120259084294,5,2
13,55834574863,5,1
13,55834574873,5,0
23,98784247814,5,0
18,77309411342,5,1
38,163208757254,5,1
18,77309411328,5,1
13,55834574849,5,0
38,163208757253,5,1
13,55834574875,5,1
13,55834574858,5,1
18,77309411341,5,1
18,77309411329,5,1
23,98784247809,5,1
23,98784247815,5,1
3,12884901889,5,0
33,141733920788,5,0
28,120259084299,5,1
33,141733920777,5,2
13,55834574866,5,1
23,98784247826,5,0
8,34359738376,5,0
38,163208757250,5,0
38,163208757256,5,1
3,12884901894,5,0
33,141733920794,5,1
13,55834574884,5,1
13,55834574870,5,1
23,98784247819,5,0
13,55834574861,5,1
23,98784247823,5,1
23,98784247818,5,0
38,163208757251,5,0
3,12884901888,5,1
18,77309411335,5,2
33,141733920799,5,0
28,120259084300,5,3
33,141733920786,5,1
13,55834574880,5,0
13,55834574876,5,1
8,34359738372,5,1
28,120259084292,5,1
18,77309411331,5,0
33,141733920801,5,0
33,141733920770,5,0
33,141733920782,5,1
33,141733920776,5,0
13,55834574848,5,1
13,55834574856,5,1
23,98784247816,5,0
38,163208757255,5,0
28,120259084295,5,0
33,141733920772,5,1
33,141733920793,5,0
33,141733920773,5,1
33,141733920769,5,1
33,141733920796,5,1
13,55834574869,5,1
13,55834574854,5,0
23,98784247821,5,0
8,34359738370,5,0
8,34359738373,5,0
13,55834574879,5,0
13,55834574871,5,0
23,98784247825,5,1
23,98784247812,5,1
8,34359738371,5,0
33,141733920779,5,0
33,141733920791,5,0
23,98784247817,5,1
33,141733920780,5,1
33,141733920768,5,0
33,141733920784,5,1
33,141733920790,5,1
33,141733920795,5,1
13,55834574852,5,0
13,55834574855,5,0
23,98784247820,5,0
8,34359738375,5,0
3,12884901893,5,0
18,77309411343,5,1
33,141733920778,5,1
33,141733920781,5,0
28,120259084293,5,1
33,141733920789,5,0
33,141733920787,5,0
13,55834574864,5,1
13,55834574859,5,1
23,98784247811,5,0
28,120259084290,5,0
33,141733920771,5,1
18,77309411330,5,1
13,55834574874,5,0
38,163208757248,5,0
38,163208757252,5,1
3,12884901890,5,2
3,12884901895,5,1
3,12884901892,5,1
28,120259084297,5,1
28,120259084296,5,0
28,120259084291,5,1
28,120259084298,5,0
18,77309411345,5,1
18,77309411332,5,0
18,77309411337,5,0
18,77309411333,5,1
18,77309411334,5,1
18,77309411338,5,0
33,141733920774,5,1
33,141733920775,5,1
33,141733920792,5,1
33,141733920800,5,0
13,55834574857,5,0
13,55834574883,5,1
13,55834574867,5,0
13,55834574853,5,0
13,55834574860,5,1
23,98784247824,5,1
23,98784247822,5,0
23,98784247808,5,0
8,34359738368,5,1
8,34359738369,5,1
28,120259084288,5,152
3,12884901891,5,156
18,77309411336,5,158
13,55834574881,5,159
38,163208757249,5,170
8,34359738374,5,175
23,98784247813,5,179
33,141733920783,5,187
13,55834574862,6,2
13,55834574868,6,2
13,55834574851,6,2
33,141733920797,6,2
13,55834574878,6,2
13,55834574872,6,3
18,77309411339,6,2
13,55834574877,6,2
13,55834574865,6,2
13,55834574882,6,3
13,55834574850,6,2
33,141733920785,6,3
18,77309411340,6,1
18,77309411344,6,1
23,98784247810,6,1
28,120259084289,6,0
33,141733920798,6,0
28,120259084294,6,0
18,77309411342,6,0
13,55834574863,6,0
38,163208757254,6,0
18,77309411328,6,0
13,55834574873,6,0
23,98784247814,6,1
38,163208757253,6,1
13,55834574849,6,1
13,55834574875,6,1
13,55834574858,6,1
18,77309411341,6,1
18,77309411329,6,0
23,98784247809,6,0
23,98784247815,6,0
3,12884901889,6,0
33,141733920788,6,0
28,120259084299,6,0
33,141733920777,6,1
13,55834574866,6,0
23,98784247826,6,0
8,34359738376,6,0
38,163208757250,6,0
38,163208757256,6,1
3,12884901894,6,0
33,141733920794,6,1
13,55834574884,6,1
13,55834574861,6,1
23,98784247819,6,1
13,55834574870,6,1
23,98784247823,6,0
23,98784247818,6,0
38,163208757251,6,1
3,12884901888,6,1
28,120259084300,6,1
18,77309411335,6,0
33,141733920786,6,1
33,141733920799,6,0
13,55834574880,6,0
8,34359738372,6,1
13,55834574876,6,1
28,120259084292,6,1
18,77309411331,6,0
33,141733920801,6,1
33,141733920782,6,0
33,141733920770,6,0
33,141733920776,6,0
13,55834574848,6,0
13,55834574856,6,1
23,98784247816,6,0
38,163208757255,6,0
28,120259084295,6,1
33,141733920772,6,1
33,141733920793,6,1
33,141733920773,6,0
33,141733920769,6,1
33,141733920796,6,1
13,55834574869,6,1
13,55834574854,6,0
23,98784247821,6,0
8,34359738370,6,1
8,34359738373,6,0
13,55834574879,6,0
13,55834574871,6,0
23,98784247825,6,0
23,98784247812,6,0
23,98784247817,6,0
8,34359738371,6,0
33,141733920779,6,1
33,141733920791,6,1
33,141733920780,6,0
33,141733920768,6,0
33,141733920795,6,1
33,141733920784,6,0
33,141733920790,6,0
13,55834574852,6,0
13,55834574855,6,0
23,98784247820,6,0
8,34359738375,6,0
3,12884901893,6,0
28,120259084293,6,1
18,77309411343,6,1
33,141733920778,6,1
33,141733920781,6,1
33,141733920789,6,0
33,141733920787,6,1
13,55834574864,6,0
13,55834574859,6,0
23,98784247811,6,0
28,120259084290,6,0
18,77309411330,6,1
33,141733920771,6,0
13,55834574874,6,0
38,163208757248,6,1
38,163208757252,6,1
3,12884901890,6,1
3,12884901892,6,0
3,12884901895,6,1
28,120259084297,6,1
28,120259084291,6,0
28,120259084296,6,0
28,120259084298,6,0
18,77309411345,6,1
18,77309411332,6,0
18,77309411337,6,0
18,77309411333,6,0
18,77309411334,6,1
18,77309411338,6,1
33,141733920774,6,0
33,141733920775,6,1
33,141733920792,6,1
33,141733920800,6,1
13,55834574857,6,0
13,55834574883,6,0
13,55834574867,6,1
13,55834574853,6,0
13,55834574860,6,0
23,98784247824,6,0
23,98784247822,6,0
23,98784247808,6,0
8,34359738368,6,0
8,34359738369,6,0
3,12884901891,6,118
18,77309411336,6,130
13,55834574881,6,130
8,34359738374,6,132
28,120259084288,6,134
33,141733920783,6,147
23,98784247813,6,152
38,163208757249,6,153
13,55834574862,7,2
13,55834574868,7,2
13,55834574881,7,2
13,55834574851,7,3
33,141733920797,7,3
13,55834574878,7,2
13,55834574872,7,2
18,77309411339,7,1
13,55834574877,7,1
13,55834574850,7,1
13,55834574865,7,1
13,55834574882,7,1
18,77309411340,7,1
33,141733920785,7,1
18,77309411344,7,1
23,98784247810,7,1
28,120259084289,7,1
28,120259084294,7,1
33,141733920798,7,1
18,77309411342,7,1
13,55834574863,7,1
38,163208757254,7,1
18,77309411328,7,1
13,55834574873,7,1
13,55834574849,7,1
23,98784247814,7,1
38,163208757253,7,1
13,55834574875,7,1
13,55834574858,7,1
18,77309411341,7,0
18,77309411329,7,0
23,98784247809,7,0
23,98784247815,7,0
3,12884901889,7,0
33,141733920788,7,0
28,120259084299,7,1
33,141733920777,7,1
23,98784247826,7,1
8,34359738376,7,1
13,55834574866,7,1
38,163208757250,7,0
38,163208757256,7,0
3,12884901894,7,1
33,141733920794,7,1
13,55834574884,7,1
13,55834574870,7,1
13,55834574861,7,1
23,98784247819,7,1
23,98784247823,7,1
23,98784247818,7,1
38,163208757251,7,1
3,12884901888,7,1
28,120259084300,7,1
18,77309411335,7,1
33,141733920786,7,1
33,141733920799,7,1
13,55834574880,7,1
13,55834574876,7,1
8,34359738372,7,1
28,120259084292,7,1
18,77309411331,7,1
33,141733920801,7,1
33,141733920782,7,1
33,141733920770,7,1
33,141733920776,7,1
13,55834574848,7,1
13,55834574856,7,1
23,98784247816,7,1
38,163208757255,7,1
28,120259084295,7,1
33,141733920772,7,1
33,141733920793,7,1
33,141733920773,7,1
33,141733920769,7,1
33,141733920796,7,1
13,55834574869,7,1
13,55834574854,7,1
23,98784247821,7,1
8,34359738370,7,1
8,34359738373,7,1
13,55834574879,7,1
13,55834574871,7,1
23,98784247825,7,1
23,98784247812,7,1
23,98784247817,7,1
8,34359738371,7,1
33,141733920779,7,1
33,141733920791,7,1
33,141733920780,7,1
33,141733920768,7,1
33,141733920795,7,1
33,141733920784,7,1
33,141733920790,7,1
13,55834574852,7,1
13,55834574855,7,1
23,98784247820,7,1
8,34359738375,7,0
3,12884901893,7,0
28,120259084293,7,0
18,77309411343,7,0
33,141733920778,7,0
33,141733920781,7,0
33,141733920789,7,0
33,141733920787,7,0
13,55834574864,7,1
13,55834574859,7,0
23,98784247811,7,0
28,120259084290,7,0
18,77309411330,7,1
33,141733920771,7,1
13,55834574874,7,1
38,163208757248,7,1
38,163208757252,7,1
3,12884901890,7,1
3,12884901892,7,1
3,12884901895,7,1
28,120259084297,7,1
28,120259084291,7,1
28,120259084296,7,1
28,120259084298,7,1
18,77309411345,7,1
18,77309411332,7,1
18,77309411337,7,1
18,77309411333,7,1
18,77309411334,7,1
18,77309411338,7,1
33,141733920774,7,1
33,141733920775,7,1
33,141733920792,7,1
33,141733920800,7,1
13,55834574857,7,1
13,55834574883,7,1
13,55834574867,7,1
13,55834574853,7,1
13,55834574860,7,1
23,98784247824,7,1
23,98784247822,7,1
23,98784247808,7,1
8,34359738368,7,1
8,34359738369,7,1
28,120259084288,7,98
8,34359738374,7,111
18,77309411336,7,116
3,12884901891,7,117
38,163208757249,7,129
23,98784247813,7,138
33,141733920783,7,144
8,34359738374,8,1
28,120259084288,8,1
23,98784247813,8,1
13,55834574862,8,1
13,55834574881,8,1
18,77309411336,8,1
33,141733920783,8,1
38,163208757249,8,1
33,141733920797,8,1
13,55834574851,8,1
13,55834574868,8,1
13,55834574878,8,1
13,55834574872,8,1
18,77309411339,8,1
13,55834574877,8,1
13,55834574850,8,1
13,55834574865,8,1
13,55834574882,8,1
33,141733920785,8,1
18,77309411340,8,1
18,77309411344,8,1
23,98784247810,8,2
28,120259084289,8,2
28,120259084294,8,2
18,77309411342,8,1
33,141733920798,8,1
13,55834574863,8,1
38,163208757254,8,1
18,77309411328,8,1
23,98784247814,8,1
13,55834574873,8,1
38,163208757253,8,2
13,55834574849,8,2
13,55834574875,8,2
13,55834574858,8,1
18,77309411341,8,1
18,77309411329,8,1
23,98784247815,8,1
23,98784247809,8,1
33,141733920788,8,1
3,12884901889,8,1
28,120259084299,8,1
33,141733920777,8,1
13,55834574866,8,1
23,98784247826,8,1
8,34359738376,8,1
38,163208757250,8,1
38,163208757256,8,1
3,12884901894,8,1
33,141733920794,8,1
13,55834574884,8,1
13,55834574870,8,2
13,55834574861,8,2
23,98784247819,8,1
23,98784247823,8,1
23,98784247818,8,1
38,163208757251,8,1
28,120259084300,8,1
3,12884901888,8,1
18,77309411335,8,1
33,141733920786,8,1
33,141733920799,8,1
13,55834574880,8,1
13,55834574876,8,1
8,34359738372,8,1
28,120259084292,8,1
18,77309411331,8,1
33,141733920801,8,1
33,141733920770,8,1
33,141733920782,8,1
13,55834574856,8,1
33,141733920776,8,1
13,55834574848,8,1
23,98784247816,8,1
28,120259084295,8,1
38,163208757255,8,1
33,141733920772,8,1
33,141733920793,8,2
33,141733920769,8,1
33,141733920773,8,1
13,55834574869,8,1
23,98784247821,8,1
33,141733920796,8,1
13,55834574854,8,1
8,34359738370,8,1
8,34359738373,8,1
13,55834574879,8,1
13,55834574871,8,1
23,98784247825,8,1
23,98784247812,8,2
23,98784247817,8,2
8,34359738371,8,2
33,141733920779,8,1
33,141733920791,8,1
33,141733920780,8,1
33,141733920768,8,1
33,141733920795,8,1
33,141733920784,8,1
33,141733920790,8,1
13,55834574855,8,1
13,55834574852,8,2
23,98784247820,8,2
8,34359738375,8,2
3,12884901893,8,1
28,120259084293,8,1
18,77309411343,8,1
33,141733920778,8,1
33,141733920781,8,1
33,141733920789,8,2
33,141733920787,8,2
13,55834574864,8,1
13,55834574859,8,1
23,98784247811,8,1
28,120259084290,8,1
18,77309411330,8,1
33,141733920771,8,1
13,55834574874,8,1
38,163208757248,8,1
38,163208757252,8,2
3,12884901890,8,2
3,12884901892,8,1
3,12884901895,8,1
28,120259084297,8,1
28,120259084291,8,1
28,120259084296,8,1
28,120259084298,8,1
18,77309411345,8,1
18,77309411332,8,1
18,77309411337,8,1
18,77309411333,8,1
18,77309411334,8,2
18,77309411338,8,1
33,141733920774,8,1
33,141733920775,8,1
33,141733920792,8,1
33,141733920800,8,1
13,55834574883,8,1
13,55834574857,8,1
13,55834574867,8,1
13,55834574853,8,1
13,55834574860,8,2
23,98784247824,8,2
23,98784247822,8,2
8,34359738369,8,1
8,34359738368,8,1
23,98784247808,8,1
3,12884901891,8,74
13,55834574862,10,8
13,55834574851,10,8
13,55834574878,10,8
13,55834574872,10,10
13,55834574868,10,10
33,141733920797,10,12
13,55834574850,10,1
18,77309411339,10,1
13,55834574877,10,1
13,55834574865,10,1
13,55834574882,10,2
33,141733920785,10,3
18,77309411340,10,2
23,98784247810,10,3
18,77309411344,10,3
28,120259084289,10,5
28,120259084294,10,5
13,55834574863,10,1
18,77309411342,10,1
18,77309411328,10,1
33,141733920798,10,1
13,55834574873,10,1
38,163208757254,10,1
23,98784247814,10,1
38,163208757253,10,1
13,55834574849,10,2
18,77309411341,10,1
13,55834574858,10,1
13,55834574875,10,2
18,77309411329,10,1
23,98784247809,10,1
23,98784247815,10,1
3,12884901889,10,1
33,141733920788,10,1
28,120259084299,10,2
33,141733920777,10,0
13,55834574866,10,0
23,98784247826,10,1
8,34359738376,10,1
38,163208757250,10,1
38,163208757256,10,2
3,12884901894,10,1
33,141733920794,10,0
13,55834574884,10,1
13,55834574870,10,1
13,55834574861,10,1
23,98784247818,10,1
23,98784247823,10,1
23,98784247819,10,1
38,163208757251,10,1
3,12884901888,10,1
28,120259084300,10,1
18,77309411335,10,0
33,141733920786,10,0
33,141733920799,10,1
13,55834574880,10,1
13,55834574876,10,1
8,34359738372,10,1
28,120259084292,10,1
18,77309411331,10,1
33,141733920801,10,1
33,141733920782,10,1
33,141733920770,10,1
33,141733920776,10,1
13,55834574848,10,0
13,55834574856,10,0
23,98784247816,10,1
38,163208757255,10,1
28,120259084295,10,1
33,141733920772,10,2
33,141733920793,10,0
33,141733920773,10,0
33,141733920769,10,1
33,141733920796,10,1
13,55834574869,10,1
13,55834574854,10,2
23,98784247821,10,1
8,34359738370,10,1
8,34359738373,10,1
13,55834574879,10,1
13,55834574871,10,2
23,98784247825,10,1
23,98784247812,10,1
23,98784247817,10,1
33,141733920779,10,2
8,34359738371,10,2
33,141733920791,10,1
33,141733920780,10,1
33,141733920768,10,0
33,141733920795,10,1
33,141733920784,10,1
33,141733920790,10,1
13,55834574852,10,1
13,55834574855,10,1
23,98784247820,10,1
8,34359738375,10,1
3,12884901893,10,1
28,120259084293,10,1
18,77309411343,10,1
33,141733920778,10,1
33,141733920789,10,1
33,141733920781,10,1
13,55834574864,10,1
33,141733920787,10,1
13,55834574859,10,1
23,98784247811,10,1
18,77309411330,10,0
28,120259084290,10,1
33,141733920771,10,1
38,163208757252,10,1
38,163208757248,10,1
3,12884901892,10,1
13,55834574874,10,1
3,12884901890,10,1
3,12884901895,10,0
28,120259084297,10,1
28,120259084291,10,1
28,120259084296,10,1
28,120259084298,10,1
18,77309411345,10,1
18,77309411332,10,1
18,77309411337,10,1
18,77309411333,10,1
18,77309411334,10,1
18,77309411338,10,1
33,141733920774,10,1
33,141733920775,10,0
33,141733920792,10,1
33,141733920800,10,1
13,55834574857,10,1
13,55834574883,10,1
13,55834574867,10,1
13,55834574853,10,1
13,55834574860,10,1
23,98784247824,10,1
23,98784247822,10,1
23,98784247808,10,1
8,34359738368,10,1
8,34359738369,10,1
13,55834574881,10,322
18,77309411336,10,325
3,12884901891,10,327
33,141733920783,10,330
28,120259084288,10,330
38,163208757249,10,339
8,34359738374,10,340
23,98784247813,10,347
1,4294967302,0,5
26,111669149700,0,5
6,25769803780,0,5
21,90194313221,0,5
36,154618822657,0,5
31,133143986189,0,5
11,47244640263,0,5
16,68719476742,0,5
11,47244640296,0,5
11,47244640271,0,5
26,111669149714,0,6
1,4294967299,0,6
6,25769803778,0,6
26,111669149715,0,6
36,154618822660,0,4
21,90194313219,0,5
31,133143986187,0,4
11,47244640293,0,5
36,154618822663,0,4
16,68719476741,0,4
11,47244640276,0,4
11,47244640257,0,4
11,47244640270,0,4
16,68719476737,0,4
6,25769803779,0,4
26,111669149706,0,4
26,111669149704,0,4
31,133143986181,0,4
21,90194313218,0,4
36,154618822662,0,4
6,25769803776,0,4
6,25769803781,0,3
31,133143986190,0,3
36,154618822659,0,4
26,111669149713,0,4
6,25769803782,0,4
31,133143986178,0,4
11,47244640259,0,4
11,47244640266,0,4
11,47244640273,0,4
11,47244640275,0,5
1,4294967297,0,5
1,4294967298,0,4
11,47244640290,0,4
11,47244640261,0,5
16,68719476740,0,5
36,154618822661,0,5
26,111669149711,0,5
26,111669149717,0,5
26,111669149699,0,5
11,47244640282,0,5
11,47244640289,0,5
11,47244640297,0,4
6,25769803783,0,5
16,68719476738,0,5
1,4294967296,0,5
21,90194313216,0,5
36,154618822658,0,5
26,111669149709,0,5
26,111669149698,0,5
11,47244640281,0,5
11,47244640291,0,4
11,47244640277,0,4
16,68719476739,0,4
6,25769803777,0,4
21,90194313220,0,4
1,4294967300,0,4
36,154618822664,0,4
11,47244640279,0,4
21,90194313217,0,4
26,111669149697,0,4
26,111669149702,0,4
31,133143986185,0,5
11,47244640274,0,4
11,47244640280,0,4
11,47244640264,0,4
11,47244640288,0,5
11,47244640269,0,5
16,68719476736,0,4
21,90194313222,0,5
36,154618822656,0,4
26,111669149696,0,4
31,133143986191,0,4
31,133143986179,0,5
11,47244640292,0,5
11,47244640278,0,5
11,47244640284,0,4
11,47244640287,0,4
11,47244640283,0,4
16,68719476744,0,4
1,4294967303,0,4
26,111669149716,0,4
26,111669149701,0,5
31,133143986176,0,4
31,133143986182,0,5
31,133143986184,0,5
11,47244640265,0,4
11,47244640295,0,4
11,47244640294,0,4
11,47244640285,0,4
26,111669149705,0,5
16,68719476743,0,5
1,4294967301,0,5
1,4294967304,0,5
26,111669149707,0,5
26,111669149703,0,4
26,111669149712,0,4
26,111669149710,0,4
26,111669149708,0,4
31,133143986183,0,4
31,133143986186,0,5
31,133143986177,0,5
31,133143986188,0,3
31,133143986180,0,4
11,47244640268,0,4
11,47244640262,0,3
11,47244640267,0,4
11,47244640258,0,4
11,47244640272,0,4
11,47244640260,0,4
11,47244640256,0,4
11,47244640286,0,4
26,111669149714,1,16
26,111669149715,1,16
1,4294967299,1,16
11,47244640271,1,16
6,25769803778,1,19
11,47244640296,1,20
21,90194313219,1,3
36,154618822660,1,3
31,133143986187,1,3
16,68719476741,1,3
11,47244640293,1,3
36,154618822663,1,3
11,47244640276,1,3
11,47244640257,1,2
11,47244640270,1,2
16,68719476737,1,2
26,111669149706,1,2
6,25769803779,1,9
26,111669149704,1,3
31,133143986181,1,2
21,90194313218,1,2
36,154618822662,1,2
6,25769803776,1,3
6,25769803781,1,3
31,133143986190,1,2
36,154618822659,1,2
26,111669149713,1,3
6,25769803782,1,3
31,133143986178,1,3
11,47244640259,1,2
11,47244640266,1,3
11,47244640273,1,2
11,47244640275,1,3
1,4294967297,1,3
1,4294967298,1,2
11,47244640290,1,3
11,47244640261,1,3
16,68719476740,1,2
36,154618822661,1,2
26,111669149711,1,3
26,111669149717,1,2
26,111669149699,1,2
11,47244640282,1,2
11,47244640289,1,2
11,47244640297,1,2
6,25769803783,1,3
16,68719476738,1,3
1,4294967296,1,3
21,90194313216,1,3
36,154618822658,1,3
26,111669149698,1,6
11,47244640281,1,5
26,111669149709,1,6
11,47244640277,1,2
11,47244640291,1,2
6,25769803777,1,2
16,68719476739,1,2
1,4294967300,1,2
21,90194313220,1,3
36,154618822664,1,1
11,47244640279,1,2
21,90194313217,1,2
26,111669149697,1,7
26,111669149702,1,7
31,133143986185,1,8
11,47244640274,1,2
11,47244640280,1,2
11,47244640264,1,2
11,47244640288,1,3
11,47244640269,1,3
16,68719476736,1,3
21,90194313222,1,2
36,154618822656,1,2
26,111669149696,1,2
31,133143986191,1,2
31,133143986179,1,3
11,47244640292,1,3
11,47244640278,1,2
11,47244640284,1,2
11,47244640287,1,2
11,47244640283,1,12
16,68719476744,1,11
1,4294967303,1,12
26,111669149716,1,3
26,111669149701,1,2
31,133143986176,1,2
31,133143986182,1,3
31,133143986184,1,2
11,47244640265,1,2
11,47244640295,1,3
11,47244640294,1,3
11,47244640285,1,3
26,111669149705,1,2
16,68719476743,1,3
1,4294967301,1,3
1,4294967304,1,2
26,111669149707,1,3
26,111669149703,1,3
26,111669149712,1,3
26,111669149710,1,3
26,111669149708,1,3
31,133143986183,1,2
31,133143986186,1,2
31,133143986177,1,2
31,133143986188,1,3
31,133143986180,1,3
11,47244640268,1,3
11,47244640262,1,2
11,47244640267,1,2
11,47244640258,1,2
11,47244640272,1,2
11,47244640260,1,2
11,47244640256,1,2
11,47244640286,1,7
36,154618822657,1,485
31,133143986189,1,487
6,25769803780,1,499
26,111669149700,1,503
1,4294967302,1,519
16,68719476742,1,527
11,47244640263,1,527
21,90194313221,1,1440
26,111669149714,2,3
21,90194313221,2,3
11,47244640296,2,3
1,4294967299,2,5
26,111669149715,2,9
11,47244640271,2,9
6,25769803778,2,9
21,90194313219,2,2
36,154618822660,2,2
16,68719476741,2,2
11,47244640293,2,1
36,154618822663,2,1
11,47244640257,2,1
11,47244640270,2,1
16,68719476737,2,1
6,25769803779,2,2
31,133143986187,2,9
11,47244640276,2,10
26,111669149706,2,8
26,111669149704,2,1
31,133143986181,2,1
21,90194313218,2,1
36,154618822662,2,1
6,25769803776,2,2
6,25769803781,2,2
31,133143986190,2,1
36,154618822659,2,1
26,111669149713,2,1
6,25769803782,2,1
31,133143986178,2,1
11,47244640259,2,1
11,47244640273,2,1
11,47244640266,2,2
11,47244640275,2,1
1,4294967297,2,1
1,4294967298,2,6
11,47244640290,2,6
11,47244640261,2,6
16,68719476740,2,6
36,154618822661,2,1
26,111669149711,2,1
26,111669149717,2,1
26,111669149699,2,1
11,47244640282,2,1
11,47244640289,2,1
11,47244640297,2,1
6,25769803783,2,1
16,68719476738,2,1
1,4294967296,2,1
21,90194313216,2,2
36,154618822658,2,2
26,111669149698,2,1
26,111669149709,2,1
11,47244640281,2,1
11,47244640277,2,1
11,47244640291,2,1
6,25769803777,2,1
16,68719476739,2,2
1,4294967300,2,2
21,90194313220,2,2
36,154618822664,2,2
11,47244640279,2,1
21,90194313217,2,1
26,111669149697,2,2
26,111669149702,2,2
31,133143986185,2,2
11,47244640274,2,2
11,47244640280,2,3
11,47244640264,2,2
11,47244640288,2,2
11,47244640269,2,2
16,68719476736,2,2
21,90194313222,2,2
36,154618822656,2,2
26,111669149696,2,2
31,133143986179,2,7
31,133143986191,2,7
11,47244640292,2,2
11,47244640284,2,2
11,47244640287,2,2
11,47244640283,2,4
16,68719476744,2,2
1,4294967303,2,1
11,47244640278,2,9
26,111669149716,2,6
26,111669149701,2,2
31,133143986176,2,2
31,133143986182,2,3
31,133143986184,2,2
11,47244640265,2,2
11,47244640294,2,7
11,47244640285,2,7
16,68719476743,2,1
11,47244640295,2,11
26,111669149705,2,5
1,4294967301,2,2
1,4294967304,2,1
26,111669149707,2,7
26,111669149703,2,10
26,111669149712,2,5
26,111669149710,2,1
26,111669149708,2,0
31,133143986183,2,0
31,133143986186,2,0
31,133143986177,2,0
31,133143986188,2,1
31,133143986180,2,0
11,47244640268,2,0
11,47244640262,2,1
11,47244640267,2,0
11,47244640258,2,1
11,47244640272,2,5
11,47244640260,2,2
11,47244640256,2,3
11,47244640286,2,3
16,68719476742,2,1421
31,133143986189,2,1474
11,47244640263,2,1487
1,4294967302,2,1503
36,154618822657,2,1513
26,111669149700,2,1546
6,25769803780,2,1565
6,25769803778,3,19
26,111669149715,3,20
36,154618822660,3,1
26,111669149714,3,23
11,47244640271,3,23
1,4294967299,3,23
21,90194313219,3,4
11,47244640296,3,25
16,68719476741,3,2
31,133143986187,3,2
11,47244640293,3,7
36,154618822663,3,4
11,47244640276,3,3
11,47244640257,3,4
16,68719476737,3,5
11,47244640270,3,7
26,111669149706,3,5
6,25769803779,3,2
26,111669149704,3,4
31,133143986181,3,4
36,154618822662,3,4
21,90194313218,3,4
6,25769803776,3,3
31,133143986190,3,2
6,25769803781,3,3
36,154618822659,3,2
26,111669149713,3,3
6,25769803782,3,3
31,133143986178,3,3
11,47244640259,3,4
11,47244640275,3,4
11,47244640273,3,5
11,47244640266,3,7
1,4294967297,3,8
1,4294967298,3,6
11,47244640290,3,11
16,68719476740,3,11
36,154618822661,3,11
11,47244640261,3,12
26,111669149711,3,3
26,111669149717,3,3
26,111669149699,3,3
11,47244640289,3,3
11,47244640282,3,3
11,47244640297,3,3
6,25769803783,3,2
16,68719476738,3,2
1,4294967296,3,2
21,90194313216,3,4
36,154618822658,3,4
26,111669149698,3,4
26,111669149709,3,5
11,47244640281,3,6
11,47244640277,3,2
11,47244640291,3,4
6,25769803777,3,4
16,68719476739,3,5
21,90194313220,3,3
1,4294967300,3,4
36,154618822664,3,2
11,47244640279,3,3
21,90194313217,3,4
26,111669149697,3,4
26,111669149702,3,4
31,133143986185,3,4
11,47244640274,3,2
11,47244640280,3,3
11,47244640264,3,3
11,47244640288,3,3
11,47244640269,3,3
16,68719476736,3,3
21,90194313222,3,2
36,154618822656,3,1
26,111669149696,3,3
31,133143986191,3,3
31,133143986179,3,4
11,47244640292,3,4
11,47244640278,3,1
11,47244640284,3,2
11,47244640287,3,2
16,68719476744,3,2
1,4294967303,3,2
11,47244640283,3,3
26,111669149716,3,3
26,111669149701,3,3
31,133143986176,3,4
31,133143986182,3,4
31,133143986184,3,3
11,47244640265,3,3
11,47244640295,3,2
11,47244640294,3,2
26,111669149705,3,1
11,47244640285,3,3
16,68719476743,3,2
1,4294967301,3,3
1,4294967304,3,3
26,111669149703,3,1
26,111669149707,3,2
26,111669149712,3,1
26,111669149710,3,2
26,111669149708,3,2
31,133143986183,3,2
31,133143986186,3,2
31,133143986177,3,2
31,133143986188,3,3
31,133143986180,3,3
11,47244640268,3,2
11,47244640262,3,3
11,47244640267,3,3
11,47244640272,3,2
11,47244640258,3,3
11,47244640256,3,3
11,47244640260,3,4
11,47244640286,3,2
26,111669149700,3,568
16,68719476742,3,653
36,154618822657,3,656
6,25769803780,3,658
31,133143986189,3,679
21,90194313221,3,704
1,4294967302,3,725
11,47244640263,3,756
1,4294967299,4,15
26,111669149714,4,16
6,25769803778,4,15
11,47244640271,4,16
11,47244640296,4,17
26,111669149715,4,18
21,90194313219,4,0
36,154618822660,4,0
31,133143986187,4,0
16,68719476741,4,0
11,47244640293,4,1
36,154618822663,4,0
11,47244640257,4,0
11,47244640276,4,1
16,68719476737,4,1
11,47244640270,4,1
26,111669149706,4,3
6,25769803779,4,2
21,90194313218,4,0
26,111669149704,4,2
31,133143986181,4,1
36,154618822662,4,1
6,25769803776,4,1
6,25769803781,4,2
31,133143986190,4,2
36,154618822659,4,1
26,111669149713,4,1
6,25769803782,4,1
31,133143986178,4,2
11,47244640259,4,2
11,47244640266,4,1
11,47244640273,4,2
11,47244640275,4,1
1,4294967298,4,1
1,4294967297,4,1
11,47244640290,4,1
16,68719476740,4,1
11,47244640261,4,1
36,154618822661,4,1
26,111669149711,4,1
26,111669149717,4,2
26,111669149699,4,2
11,47244640289,4,1
11,47244640282,4,2
11,47244640297,4,1
6,25769803783,4,2
16,68719476738,4,1
1,4294967296,4,1
21,90194313216,4,1
36,154618822658,4,0
26,111669149698,4,2
26,111669149709,4,2
11,47244640281,4,2
11,47244640277,4,0
6,25769803777,4,0
11,47244640291,4,0
16,68719476739,4,1
1,4294967300,4,2
21,90194313220,4,1
36,154618822664,4,1
21,90194313217,4,1
11,47244640279,4,1
26,111669149697,4,1
11,47244640274,4,1
26,111669149702,4,2
31,133143986185,4,2
11,47244640264,4,1
11,47244640280,4,1
11,47244640288,4,1
11,47244640269,4,1
21,90194313222,4,0
16,68719476736,4,2
36,154618822656,4,1
26,111669149696,4,2
31,133143986179,4,1
31,133143986191,4,1
11,47244640278,4,0
11,47244640292,4,2
11,47244640284,4,2
11,47244640283,4,1
16,68719476744,4,1
11,47244640287,4,1
26,111669149716,4,1
1,4294967303,4,1
31,133143986176,4,1
31,133143986182,4,1
31,133143986184,4,1
11,47244640265,4,1
26,111669149701,4,1
11,47244640295,4,1
11,47244640294,4,0
26,111669149705,4,1
16,68719476743,4,1
1,4294967301,4,1
11,47244640285,4,1
1,4294967304,4,1
26,111669149707,4,0
26,111669149712,4,1
26,111669149710,4,1
26,111669149703,4,1
31,133143986183,4,0
26,111669149708,4,1
31,133143986186,4,0
31,133143986177,4,1
31,133143986188,4,2
11,47244640262,4,1
31,133143986180,4,2
11,47244640268,4,2
11,47244640267,4,2
11,47244640272,4,1
11,47244640258,4,2
11,47244640256,4,1
11,47244640286,4,1
11,47244640260,4,2
26,111669149700,4,228
31,133143986189,4,255
36,154618822657,4,277
21,90194313221,4,280
16,68719476742,4,283
11,47244640263,4,285
6,25769803780,4,298
1,4294967302,4,307
11,47244640296,5,6
1,4294967299,5,7
26,111669149715,5,7
6,25769803778,5,7
26,111669149714,5,7
11,47244640271,5,8
21,90194313219,5,12
36,154618822660,5,15
31,133143986187,5,9
16,68719476741,5,9
11,47244640293,5,13
36,154618822663,5,13
11,47244640257,5,0
11,47244640270,5,0
26,111669149706,5,1
11,47244640276,5,1
6,25769803779,5,2
16,68719476737,5,2
26,111669149704,5,1
31,133143986181,5,1
21,90194313218,5,0
36,154618822662,5,0
6,25769803776,5,1
6,25769803781,5,2
31,133143986190,5,1
36,154618822659,5,2
6,25769803782,5,1
31,133143986178,5,1
26,111669149713,5,1
11,47244640259,5,0
11,47244640266,5,2
11,47244640275,5,1
1,4294967297,5,1
11,47244640273,5,2
1,4294967298,5,0
11,47244640290,5,1
11,47244640261,5,1
16,68719476740,5,0
36,154618822661,5,0
26,111669149717,5,1
26,111669149711,5,1
26,111669149699,5,2
11,47244640282,5,0
11,47244640289,5,1
11,47244640297,5,1
16,68719476738,5,1
6,25769803783,5,1
1,4294967296,5,2
21,90194313216,5,1
36,154618822658,5,0
26,111669149698,5,0
26,111669149709,5,1
11,47244640281,5,1
11,47244640277,5,1
11,47244640291,5,1
6,25769803777,5,1
16,68719476739,5,0
1,4294967300,5,1
21,90194313220,5,0
36,154618822664,5,1
21,90194313217,5,0
11,47244640279,5,2
26,111669149697,5,1
26,111669149702,5,0
31,133143986185,5,0
11,47244640274,5,1
11,47244640264,5,0
11,47244640288,5,1
11,47244640280,5,1
11,47244640269,5,0
16,68719476736,5,0
21,90194313222,5,0
36,154618822656,5,1
26,111669149696,5,1
31,133143986191,5,1
31,133143986179,5,0
11,47244640292,5,1
11,47244640278,5,0
11,47244640284,5,1
11,47244640287,5,1
11,47244640283,5,1
16,68719476744,5,0
1,4294967303,5,0
26,111669149716,5,0
26,111669149701,5,1
31,133143986176,5,1
31,133143986182,5,1
31,133143986184,5,2
11,47244640265,5,1
11,47244640295,5,1
11,47244640294,5,0
11,47244640285,5,1
26,111669149705,5,1
16,68719476743,5,1
1,4294967304,5,0
1,4294967301,5,2
26,111669149707,5,1
26,111669149703,5,2
26,111669149712,5,1
26,111669149710,5,1
26,111669149708,5,1
31,133143986183,5,1
31,133143986186,5,0
31,133143986177,5,1
31,133143986188,5,1
31,133143986180,5,1
11,47244640268,5,0
11,47244640262,5,0
11,47244640267,5,1
11,47244640258,5,1
11,47244640272,5,1
11,47244640260,5,2
11,47244640256,5,0
11,47244640286,5,0
16,68719476742,5,447
36,154618822657,5,453
26,111669149700,5,454
1,4294967302,5,460
31,133143986189,5,463
11,47244640263,5,475
21,90194313221,5,479
6,25769803780,5,484
26,111669149714,6,3
11,47244640296,6,3
11,47244640271,6,3
1,4294967299,6,3
26,111669149715,6,4
6,25769803778,6,4
21,90194313219,6,4
36,154618822660,6,4
31,133143986187,6,4
16,68719476741,6,4
11,47244640293,6,4
36,154618822663,6,5
11,47244640276,6,1
11,47244640257,6,1
11,47244640270,6,1
16,68719476737,6,1
26,111669149706,6,1
6,25769803779,6,0
26,111669149704,6,1
31,133143986181,6,1
21,90194313218,6,1
36,154618822662,6,1
6,25769803776,6,1
6,25769803781,6,0
31,133143986190,6,1
36,154618822659,6,1
31,133143986178,6,0
26,111669149713,6,0
6,25769803782,6,1
11,47244640259,6,1
11,47244640266,6,0
11,47244640273,6,1
11,47244640275,6,0
1,4294967297,6,0
1,4294967298,6,0
11,47244640290,6,0
11,47244640261,6,1
16,68719476740,6,0
36,154618822661,6,1
26,111669149711,6,1
26,111669149717,6,1
26,111669149699,6,1
11,47244640282,6,0
11,47244640289,6,0
11,47244640297,6,0
6,25769803783,6,0
16,68719476738,6,0
1,4294967296,6,0
21,90194313216,6,1
36,154618822658,6,0
26,111669149698,6,1
26,111669149709,6,1
11,47244640281,6,1
11,47244640277,6,1
11,47244640291,6,0
6,25769803777,6,1
16,68719476739,6,0
1,4294967300,6,0
21,90194313220,6,0
36,154618822664,6,0
11,47244640279,6,1
21,90194313217,6,0
26,111669149697,6,1
26,111669149702,6,1
31,133143986185,6,1
11,47244640274,6,1
11,47244640280,6,0
11,47244640264,6,0
11,47244640288,6,0
11,47244640269,6,0
21,90194313222,6,0
36,154618822656,6,1
16,68719476736,6,1
26,111669149696,6,0
31,133143986191,6,1
31,133143986179,6,0
11,47244640292,6,0
11,47244640278,6,1
11,47244640284,6,1
11,47244640287,6,1
11,47244640283,6,0
16,68719476744,6,1
1,4294967303,6,1
26,111669149716,6,0
26,111669149701,6,0
31,133143986176,6,0
31,133143986182,6,1
31,133143986184,6,0
11,47244640265,6,0
11,47244640295,6,1
11,47244640294,6,1
11,47244640285,6,1
26,111669149705,6,0
16,68719476743,6,1
1,4294967301,6,1
1,4294967304,6,0
26,111669149707,6,0
26,111669149703,6,0
26,111669149712,6,1
26,111669149710,6,0
26,111669149708,6,0
31,133143986183,6,1
31,133143986186,6,1
31,133143986177,6,1
31,133143986188,6,0
31,133143986180,6,1
11,47244640268,6,1
11,47244640262,6,0
11,47244640267,6,0
11,47244640258,6,0
11,47244640272,6,1
11,47244640260,6,0
11,47244640256,6,0
11,47244640286,6,0
31,133143986189,6,124
1,4294967302,6,140
36,154618822657,6,141
16,68719476742,6,148
6,25769803780,6,150
21,90194313221,6,153
26,111669149700,6,155
11,47244640263,6,158
26,111669149714,7,1
11,47244640296,7,1
11,47244640271,7,1
1,4294967299,7,1
26,111669149715,7,1
6,25769803778,7,2
21,90194313219,7,2
36,154618822660,7,1
31,133143986187,7,1
16,68719476741,7,1
11,47244640293,7,1
36,154618822663,7,2
11,47244640276,7,1
11,47244640257,7,0
11,47244640270,7,0
16,68719476737,7,1
26,111669149706,7,1
6,25769803779,7,1
26,111669149704,7,0
31,133143986181,7,0
21,90194313218,7,0
36,154618822662,7,0
6,25769803776,7,1
6,25769803781,7,1
31,133143986190,7,0
36,154618822659,7,0
26,111669149713,7,0
6,25769803782,7,0
31,133143986178,7,1
11,47244640259,7,1
11,47244640266,7,1
11,47244640273,7,0
11,47244640275,7,1
1,4294967297,7,1
1,4294967298,7,1
11,47244640290,7,1
11,47244640261,7,1
16,68719476740,7,0
36,154618822661,7,0
26,111669149711,7,1
26,111669149717,7,1
26,111669149699,7,1
11,47244640282,7,0
11,47244640289,7,0
11,47244640297,7,0
6,25769803783,7,1
16,68719476738,7,1
1,4294967296,7,1
21,90194313216,7,0
36,154618822658,7,0
26,111669149698,7,0
26,111669149709,7,1
11,47244640281,7,1
11,47244640277,7,0
11,47244640291,7,0
6,25769803777,7,0
16,68719476739,7,1
1,4294967300,7,1
21,90194313220,7,1
36,154618822664,7,0
11,47244640279,7,0
21,90194313217,7,0
26,111669149697,7,1
26,111669149702,7,1
31,133143986185,7,1
11,47244640274,7,0
11,47244640280,7,0
11,47244640264,7,0
11,47244640288,7,1
11,47244640269,7,1
16,68719476736,7,0
21,90194313222,7,0
36,154618822656,7,1
26,111669149696,7,1
31,133143986191,7,1
31,133143986179,7,1
11,47244640292,7,0
11,47244640278,7,0
11,47244640284,7,0
11,47244640287,7,1
11,47244640283,7,1
16,68719476744,7,1
1,4294967303,7,0
26,111669149716,7,0
26,111669149701,7,1
31,133143986176,7,1
31,133143986182,7,1
31,133143986184,7,0
11,47244640265,7,0
11,47244640295,7,1
11,47244640294,7,1
11,47244640285,7,1
26,111669149705,7,1
16,68719476743,7,0
1,4294967301,7,0
1,4294967304,7,0
26,111669149707,7,1
26,111669149703,7,1
26,111669149712,7,1
26,111669149710,7,0
26,111669149708,7,0
31,133143986183,7,1
31,133143986186,7,1
31,133143986177,7,1
31,133143986188,7,1
31,133143986180,7,0
11,47244640268,7,1
11,47244640262,7,1
11,47244640267,7,1
11,47244640258,7,1
11,47244640272,7,1
11,47244640260,7,0
11,47244640256,7,0
11,47244640286,7,1
31,133143986189,7,116
36,154618822657,7,125
16,68719476742,7,125
6,25769803780,7,127
26,111669149700,7,136
21,90194313221,7,146
11,47244640263,7,152
1,4294967302,7,154
11,47244640271,10,8
26,111669149714,10,8
11,47244640296,10,8
26,111669149715,10,8
1,4294967299,10,8
6,25769803778,10,8
21,90194313219,10,2
36,154618822660,10,2
31,133143986187,10,2
16,68719476741,10,2
11,47244640293,10,7
36,154618822663,10,8
11,47244640276,10,2
11,47244640270,10,2
11,47244640257,10,2
16,68719476737,10,2
26,111669149706,10,2
6,25769803779,10,2
26,111669149704,10,1
21,90194313218,10,1
31,133143986181,10,1
36,154618822662,10,1
6,25769803776,10,1
6,25769803781,10,2
31,133143986190,10,1
26,111669149713,10,1
36,154618822659,10,1
6,25769803782,10,1
31,133143986178,10,1
11,47244640259,10,1
11,47244640266,10,1
11,47244640273,10,0
1,4294967297,10,0
11,47244640275,10,1
1,4294967298,10,1
11,47244640290,10,1
11,47244640261,10,1
26,111669149711,10,1
16,68719476740,10,1
36,154618822661,10,1
26,111669149717,10,1
26,111669149699,10,1
11,47244640282,10,1
11,47244640289,10,1
11,47244640297,10,1
6,25769803783,10,1
16,68719476738,10,1
1,4294967296,10,1
21,90194313216,10,1
36,154618822658,10,1
26,111669149698,10,1
26,111669149709,10,1
11,47244640281,10,1
11,47244640277,10,1
11,47244640291,10,1
6,25769803777,10,1
16,68719476739,10,1
1,4294967300,10,1
21,90194313220,10,1
36,154618822664,10,1
11,47244640279,10,1
21,90194313217,10,1
26,111669149697,10,1
26,111669149702,10,1
31,133143986185,10,1
11,47244640274,10,2
11,47244640280,10,1
11,47244640264,10,1
11,47244640288,10,1
11,47244640269,10,1
16,68719476736,10,1
21,90194313222,10,1
36,154618822656,10,1
26,111669149696,10,1
31,133143986191,10,1
31,133143986179,10,1
11,47244640292,10,1
11,47244640278,10,1
11,47244640284,10,1
11,47244640287,10,1
11,47244640283,10,1
16,68719476744,10,1
1,4294967303,10,1
26,111669149716,10,1
26,111669149701,10,1
31,133143986176,10,1
31,133143986182,10,1
31,133143986184,10,1
11,47244640295,10,0
11,47244640265,10,1
11,47244640294,10,1
11,47244640285,10,1
26,111669149705,10,1
16,68719476743,10,1
1,4294967301,10,1
1,4294967304,10,1
26,111669149707,10,1
26,111669149703,10,1
26,111669149712,10,0
26,111669149710,10,1
26,111669149708,10,1
31,133143986183,10,4
31,133143986186,10,3
31,133143986177,10,1
31,133143986188,10,1
31,133143986180,10,1
11,47244640268,10,1
11,47244640262,10,1
11,47244640267,10,0
11,47244640258,10,1
11,47244640272,10,1
11,47244640260,10,1
11,47244640256,10,1
11,47244640286,10,1
11,47244640263,10,346
26,111669149700,10,349
16,68719476742,10,352
1,4294967302,10,353
36,154618822657,10,354
31,133143986189,10,355
21,90194313221,10,356
6,25769803780,10,363


==> Plots/csvFiles/BFS_FLAT_USAROAD_5M.csv <==
39,167503724544,0,4
34,146028888064,0,4
19,81604378624,0,4
9,38654705664,0,4
29,124554051584,0,4
14,60129542144,0,4
24,103079215104,0,4
4,17179869184,0,4
14,60129542145,0,3
14,60129542145,1,3
39,167503724544,1,618
9,38654705664,1,623
34,146028888064,1,626
14,60129542144,1,629
24,103079215104,1,632
19,81604378624,1,635
29,124554051584,1,640
4,17179869184,1,657
9,38654705664,2,2
19,81604378624,2,2
24,103079215104,2,2
39,167503724544,2,2
14,60129542144,2,2
4,17179869184,2,2
29,124554051584,2,3
14,60129542145,2,3
34,146028888064,2,742
9,38654705664,3,3
19,81604378624,3,3
39,167503724544,3,3
14,60129542144,3,3
4,17179869184,3,3
14,60129542145,3,2
24,103079215104,3,3
34,146028888064,3,839
29,124554051584,3,900
4,17179869184,4,2
14,60129542145,4,3
34,146028888064,4,1745
29,124554051584,4,1822
39,167503724544,4,2198
14,60129542144,4,2218
24,103079215104,4,2253
19,81604378624,4,2255
9,38654705664,4,2255
4,17179869184,5,2
14,60129542145,5,2
29,124554051584,5,388
34,146028888064,5,446
14,60129542144,5,512
19,81604378624,5,1030
9,38654705664,5,1168
39,167503724544,5,1268
24,103079215104,5,1303
14,60129542145,6,10
39,167503724544,6,380
34,146028888064,6,383
14,60129542144,6,391
29,124554051584,6,393
19,81604378624,6,421
9,38654705664,6,425
4,17179869184,6,764
24,103079215104,6,837
14,60129542145,7,7
29,124554051584,7,376
19,81604378624,7,377
9,38654705664,7,413
14,60129542144,7,441
34,146028888064,7,534
24,103079215104,7,607
4,17179869184,7,768
39,167503724544,7,825
19,81604378624,8,3
14,60129542145,8,2
39,167503724544,8,346
34,146028888064,8,348
9,38654705664,8,349
14,60129542144,8,349
29,124554051584,8,353
4,17179869184,8,448
24,103079215104,8,530
29,124554051584,9,3
14,60129542145,9,3
39,167503724544,9,377
24,103079215104,9,393
9,38654705664,9,397
14,60129542144,9,399
19,81604378624,9,402
4,17179869184,9,432
34,146028888064,9,442
34,146028888064,10,2
9,38654705664,10,2
19,81604378624,10,2
14,60129542144,10,2
14,60129542145,10,2
39,167503724544,10,280
4,17179869184,10,283
29,124554051584,10,289
24,103079215104,10,337
9,38654705664,11,1
19,81604378624,11,2
14,60129542145,11,2
29,124554051584,11,2
39,167503724544,11,293
24,103079215104,11,294
4,17179869184,11,302
14,60129542144,11,322
34,146028888064,11,323
34,146028888064,12,2
9,38654705664,12,2
19,81604378624,12,2
4,17179869184,12,2
14,60129542144,12,2
29,124554051584,12,3
14,60129542145,12,2
39,167503724544,12,233
24,103079215104,12,235
39,167503724544,13,0
9,38654705664,13,1
19,81604378624,13,1
24,103079215104,13,1
14,60129542144,13,2
4,17179869184,13,2
29,124554051584,13,2
14,60129542145,13,2
34,146028888064,13,218
34,146028888064,14,1
19,81604378624,14,1
9,38654705664,14,1
39,167503724544,14,2
29,124554051584,14,2
4,17179869184,14,2
14,60129542144,14,2
14,60129542145,14,3
24,103079215104,14,206
14,60129542145,16,7
29,124554051584,16,621
34,146028888064,16,644
19,81604378624,16,659
9,38654705664,16,673
39,167503724544,16,676
4,17179869184,16,677
14,60129542144,16,682
24,103079215104,16,700
35,150323855360,0,5
30,128849018880,0,5
20,85899345920,0,5
10,42949672960,0,5
25,107374182400,0,4
40,171798691841,0,5
5,21474836480,0,5
25,107374182401,0,4
15,64424509441,0,5
15,64424509440,0,5
5,21474836481,0,5
40,171798691840,0,4
40,171798691840,1,9
15,64424509440,1,11
25,107374182401,1,172
5,21474836481,1,296
5,21474836480,1,635
35,150323855360,1,739
25,107374182400,1,752
30,128849018880,1,770
10,42949672960,1,779
15,64424509441,1,783
40,171798691841,1,784
20,85899345920,1,785
10,42949672960,2,2
20,85899345920,2,2
40,171798691841,2,2
30,128849018880,2,2
15,64424509441,2,2
5,21474836480,2,2
25,107374182400,2,3
15,64424509440,2,2
5,21474836481,2,2
25,107374182401,2,2
40,171798691840,2,3
35,150323855360,2,805
10,42949672960,3,2
20,85899345920,3,2
5,21474836480,3,3
5,21474836481,3,3
15,64424509441,3,3
25,107374182400,3,3
25,107374182401,3,3
40,171798691840,3,3
15,64424509440,3,3
35,150323855360,3,253
30,128849018880,3,892
40,171798691841,3,906
15,64424509441,4,2
20,85899345920,4,2
5,21474836481,4,4
5,21474836480,4,4
15,64424509440,4,5
40,171798691840,4,10
25,107374182401,4,1502
35,150323855360,4,1727
25,107374182400,4,2057
10,42949672960,4,2140
30,128849018880,4,2150
40,171798691841,4,2188
35,150323855360,5,2
5,21474836480,5,3
5,21474836481,5,3
40,171798691840,5,16
15,64424509440,5,24
25,107374182401,5,135
10,42949672960,5,322
30,128849018880,5,376
40,171798691841,5,381
25,107374182400,5,744
20,85899345920,5,804
15,64424509441,5,824
40,171798691840,6,15
15,64424509440,6,31
25,107374182401,6,608
5,21474836481,6,847
35,150323855360,6,849
30,128849018880,6,902
15,64424509441,6,923
10,42949672960,6,946
5,21474836480,6,1014
20,85899345920,6,1020
25,107374182400,6,1049
40,171798691841,6,1221
10,42949672960,7,1
35,150323855360,7,2
40,171798691840,7,5
15,64424509440,7,17
25,107374182401,7,82
5,21474836481,7,126
30,128849018880,7,333
40,171798691841,7,343
15,64424509441,7,358
20,85899345920,7,370
5,21474836480,7,535
25,107374182400,7,535
40,171798691840,8,4
15,64424509440,8,6
5,21474836481,8,103
25,107374182401,8,165
25,107374182400,8,378
35,150323855360,8,388
40,171798691841,8,406
30,128849018880,8,417
20,85899345920,8,430
10,42949672960,8,435
15,64424509441,8,454
5,21474836480,8,530
10,42949672960,9,2
20,85899345920,9,2
35,150323855360,9,2
25,107374182401,9,3
15,64424509440,9,4
40,171798691840,9,4
5,21474836481,9,95
25,107374182400,9,260
40,171798691841,9,294
15,64424509441,9,307
30,128849018880,9,308
5,21474836480,9,309
10,42949672960,10,2
35,150323855360,10,2
15,64424509440,10,3
40,171798691840,10,3
25,107374182401,10,79
5,21474836481,10,100
25,107374182400,10,282
5,21474836480,10,301
40,171798691841,10,314
20,85899345920,10,339
30,128849018880,10,339
15,64424509441,10,346
10,42949672960,11,2
30,128849018880,11,2
35,150323855360,11,3
15,64424509441,11,2
25,107374182401,11,2
5,21474836481,11,2
40,171798691841,11,4
20,85899345920,11,4
15,64424509440,11,3
40,171798691840,11,3
5,21474836480,11,168
25,107374182400,11,194
30,128849018880,12,1
10,42949672960,12,2
20,85899345920,12,2
40,171798691841,12,2
15,64424509441,12,2
35,150323855360,12,2
5,21474836481,12,2
25,107374182400,12,2
15,64424509440,12,3
40,171798691840,12,3
25,107374182401,12,46
5,21474836480,12,159
35,150323855360,14,1
30,128849018880,14,1
20,85899345920,14,3
10,42949672960,14,3
40,171798691841,14,3
15,64424509441,14,3
25,107374182400,14,3
5,21474836480,14,3
15,64424509440,14,4
5,21474836481,14,4
40,171798691840,14,4
25,107374182401,14,41
40,171798691840,16,21
15,64424509440,16,34
25,107374182401,16,199
5,21474836481,16,254
5,21474836480,16,508
25,107374182400,16,586
35,150323855360,16,600
30,128849018880,16,617
40,171798691841,16,626
20,85899345920,16,632
10,42949672960,16,663
15,64424509441,16,682
17,73014444033,0,2
37,158913789952,0,3
27,115964116992,0,3
32,137438953472,0,4
22,94489280512,0,3
7,30064771072,0,4
2,8589934592,0,6
12,51539607552,0,7
2,8589934593,0,6
12,51539607553,0,7
7,30064771073,0,7
2,8589934594,0,8
17,73014444032,0,8
17,73014444032,1,7
2,8589934594,1,14
7,30064771073,1,390
12,51539607553,1,573
2,8589934593,1,595
2,8589934592,1,611
12,51539607552,1,609
7,30064771072,1,807
22,94489280512,1,809
17,73014444033,1,837
37,158913789952,1,843
27,115964116992,1,860
32,137438953472,1,867
27,115964116992,2,2
17,73014444033,2,2
2,8589934592,2,3
7,30064771072,2,3
2,8589934593,2,3
12,51539607552,2,3
12,51539607553,2,3
22,94489280512,2,4
2,8589934594,2,4
17,73014444032,2,4
7,30064771073,2,4
37,158913789952,2,767
32,137438953472,2,786
22,94489280512,3,3
12,51539607552,3,4
2,8589934592,3,3
2,8589934593,3,3
12,51539607553,3,4
7,30064771073,3,4
2,8589934594,3,4
17,73014444032,3,5
32,137438953472,3,282
37,158913789952,3,2259
7,30064771072,3,2266
17,73014444033,3,2398
27,115964116992,3,2420
22,94489280512,4,3
12,51539607552,4,3
2,8589934592,4,4
12,51539607553,4,5
2,8589934593,4,5
7,30064771073,4,5
2,8589934594,4,6
17,73014444032,4,11
7,30064771072,4,222
37,158913789952,4,318
32,137438953472,4,324
17,73014444033,4,337
27,115964116992,4,418
22,94489280512,5,3
2,8589934592,5,3
2,8589934593,5,3
12,51539607553,5,4
7,30064771073,5,4
2,8589934594,5,4
17,73014444032,5,10
7,30064771072,5,256
32,137438953472,5,321
37,158913789952,5,330
27,115964116992,5,356
17,73014444033,5,362
12,51539607552,5,476
2,8589934592,6,2
2,8589934593,6,3
7,30064771073,6,4
2,8589934594,6,5
17,73014444032,6,6
7,30064771072,6,296
37,158913789952,6,362
32,137438953472,6,375
17,73014444033,6,376
27,115964116992,6,402
12,51539607553,6,457
12,51539607552,6,566
22,94489280512,6,766
32,137438953472,7,2
2,8589934594,7,5
17,73014444032,7,19
12,51539607553,7,478
12,51539607552,7,613
7,30064771073,7,627
7,30064771072,7,685
37,158913789952,7,725
2,8589934593,7,763
2,8589934592,7,778
17,73014444033,7,820
27,115964116992,7,839
22,94489280512,7,1114
17,73014444032,8,3
2,8589934594,8,22
7,30064771073,8,217
12,51539607553,8,284
2,8589934593,8,356
12,51539607552,8,359
7,30064771072,8,396
37,158913789952,8,426
32,137438953472,8,461
17,73014444033,8,461
27,115964116992,8,501
2,8589934592,8,530
22,94489280512,8,902
17,73014444033,9,1
27,115964116992,9,1
32,137438953472,9,1
7,30064771072,9,2
12,51539607553,9,2
2,8589934594,9,3
37,158913789952,9,4
17,73014444032,9,5
7,30064771073,9,126
12,51539607552,9,182
2,8589934593,9,340
2,8589934592,9,391
22,94489280512,9,546
37,158913789952,10,2
32,137438953472,10,3
27,115964116992,10,3
17,73014444033,10,2
12,51539607552,10,2
7,30064771072,10,3
7,30064771073,10,3
2,8589934594,10,4
17,73014444032,10,4
12,51539607553,10,123
2,8589934593,10,142
2,8589934592,10,319
22,94489280512,10,556
37,158913789952,11,2
32,137438953472,11,2
27,115964116992,11,2
17,73014444033,11,3
7,30064771072,11,3
12,51539607553,11,3
2,8589934594,11,3
17,73014444032,11,3
7,30064771073,11,88
2,8589934592,11,170
2,8589934593,11,177
12,51539607552,11,179
22,94489280512,11,269
27,115964116992,12,1
32,137438953472,12,1
17,73014444033,12,2
7,30064771072,12,2
12,51539607552,12,3
2,8589934593,12,3
37,158913789952,12,4
12,51539607553,12,3
7,30064771073,12,3
2,8589934594,12,3
17,73014444032,12,4
2,8589934592,12,139
22,94489280512,12,243
27,115964116992,13,2
2,8589934592,13,2
32,137438953472,13,2
37,158913789952,13,2
7,30064771072,13,2
22,94489280512,13,3
12,51539607553,13,3
17,73014444033,13,3
17,73014444032,13,3
12,51539607552,13,3
2,8589934594,13,3
7,30064771073,13,63
2,8589934593,13,111
32,137438953472,14,1
37,158913789952,14,2
17,73014444033,14,2
2,8589934593,14,2
2,8589934592,14,2
7,30064771073,14,2
12,51539607552,14,2
12,51539607553,14,3
7,30064771072,14,3
27,115964116992,14,3
2,8589934594,14,3
17,73014444032,14,4
22,94489280512,14,222
17,73014444032,16,18
2,8589934594,16,28
7,30064771073,16,267
2,8589934593,16,373
12,51539607553,16,402
12,51539607552,16,438
2,8589934592,16,475
7,30064771072,16,555
37,158913789952,16,612
22,94489280512,16,630
32,137438953472,16,636
27,115964116992,16,646
17,73014444033,16,647
28,120259084288,0,3
3,12884901888,0,3
13,55834574848,0,4
23,98784247808,0,4
33,141733920768,0,3
8,34359738368,0,4
38,163208757248,0,3
18,77309411329,0,4
18,77309411328,0,3
18,77309411329,1,464
18,77309411328,1,500
3,12884901888,1,760
33,141733920768,1,802
38,163208757248,1,807
28,120259084288,1,828
23,98784247808,1,846
8,34359738368,1,848
13,55834574848,1,873
23,98784247808,3,1
13,55834574848,3,1
28,120259084288,3,2
3,12884901888,3,2
8,34359738368,3,2
18,77309411329,3,2
18,77309411328,3,2
38,163208757248,3,2586
33,141733920768,3,2645
8,34359738368,4,2
18,77309411328,4,2
3,12884901888,4,2
18,77309411329,4,2
28,120259084288,4,984
38,163208757248,4,1010
13,55834574848,4,1042
33,141733920768,4,1046
23,98784247808,4,1101
3,12884901888,5,2
28,120259084288,5,748
18,77309411328,5,784
13,55834574848,5,848
18,77309411329,5,902
33,141733920768,5,1063
38,163208757248,5,1231
23,98784247808,5,1307
8,34359738368,5,1316
3,12884901888,6,1
18,77309411328,6,161
28,120259084288,6,405
18,77309411329,6,462
8,34359738368,6,524
33,141733920768,6,642
13,55834574848,6,716
38,163208757248,6,843
23,98784247808,6,911
18,77309411329,7,199
18,77309411328,7,334
33,141733920768,7,394
13,55834574848,7,416
28,120259084288,7,422
8,34359738368,7,477
38,163208757248,7,479
3,12884901888,7,858
23,98784247808,7,943
18,77309411328,8,3
18,77309411329,8,228
28,120259084288,8,420
8,34359738368,8,421
38,163208757248,8,441
23,98784247808,8,462
13,55834574848,8,479
33,141733920768,8,696
3,12884901888,8,904
28,120259084288,9,1
33,141733920768,9,1
18,77309411328,9,190
18,77309411329,9,199
3,12884901888,9,351
8,34359738368,9,366
13,55834574848,9,404
38,163208757248,9,417
23,98784247808,9,427
28,120259084288,10,2
18,77309411328,10,3
18,77309411329,10,208
3,12884901888,10,353
38,163208757248,10,354
8,34359738368,10,380
23,98784247808,10,390
13,55834574848,10,416
33,141733920768,10,622
13,55834574848,11,2
28,120259084288,11,2
33,141733920768,11,2
18,77309411328,11,168
18,77309411329,11,185
3,12884901888,11,322
8,34359738368,11,328
23,98784247808,11,912
38,163208757248,11,931
23,98784247808,12,1
28,120259084288,12,1
8,34359738368,12,2
18,77309411329,12,2
38,163208757248,12,2
18,77309411328,12,2
3,12884901888,12,261
33,141733920768,12,277
13,55834574848,12,299
13,55834574848,13,2
3,12884901888,13,2
33,141733920768,13,1
18,77309411329,13,2
18,77309411328,13,2
28,120259084288,13,3
38,163208757248,13,277
8,34359738368,13,288
23,98784247808,13,297
3,12884901888,14,1
23,98784247808,14,2
8,34359738368,14,2
28,120259084288,14,2
33,141733920768,14,2
38,163208757248,14,2
18,77309411328,14,1
18,77309411329,14,2
13,55834574848,14,261
18,77309411329,16,342
18,77309411328,16,345
38,163208757248,16,524
33,141733920768,16,536
8,34359738368,16,556
28,120259084288,16,564
23,98784247808,16,567
3,12884901888,16,571
13,55834574848,16,573
26,111669149696,0,4
6,25769803776,0,4
36,154618822656,0,4
11,47244640256,0,5
21,90194313216,0,5
16,68719476736,0,4
31,133143986176,0,5
1,4294967296,0,5
1,4294967297,0,5
1,4294967298,0,5
1,4294967298,1,10
1,4294967297,1,163
1,4294967296,1,626
21,90194313216,1,672
26,111669149696,1,677
16,68719476736,1,701
6,25769803776,1,709
36,154618822656,1,760
11,47244640256,1,761
31,133143986176,1,1243
6,25769803776,3,2
16,68719476736,3,2
11,47244640256,3,2
26,111669149696,3,2
21,90194313216,3,2
1,4294967296,3,2
1,4294967298,3,3
1,4294967297,3,3
31,133143986176,3,524
36,154618822656,3,877
11,47244640256,4,1
21,90194313216,4,2
6,25769803776,4,2
1,4294967298,4,3
1,4294967297,4,3
1,4294967296,4,3
31,133143986176,4,278
36,154618822656,4,438
26,111669149696,4,2222
16,68719476736,4,2229
6,25769803776,5,3
1,4294967297,5,2
1,4294967296,5,3
1,4294967298,5,8
16,68719476736,5,335
26,111669149696,5,344
31,133143986176,5,345
36,154618822656,5,607
11,47244640256,5,760
21,90194313216,5,795
6,25769803776,6,2
1,4294967296,6,3
1,4294967298,6,8
1,4294967297,6,70
31,133143986176,6,334
36,154618822656,6,336
26,111669149696,6,349
11,47244640256,6,377
16,68719476736,6,378
21,90194313216,6,808
1,4294967298,7,5
1,4294967297,7,39
36,154618822656,7,362
31,133143986176,7,366
16,68719476736,7,372
26,111669149696,7,408
11,47244640256,7,921
1,4294967296,7,1202
6,25769803776,7,1273
21,90194313216,7,1322
31,133143986176,8,2
1,4294967298,8,11
1,4294967297,8,32
36,154618822656,8,351
26,111669149696,8,360
16,68719476736,8,361
11,47244640256,8,379
1,4294967296,8,587
21,90194313216,8,670
6,25769803776,8,879
36,154618822656,9,1
31,133143986176,9,2
26,111669149696,9,4
1,4294967298,9,13
1,4294967297,9,34
16,68719476736,9,286
11,47244640256,9,299
6,25769803776,9,307
21,90194313216,9,493
1,4294967296,9,624
26,111669149696,10,3
36,154618822656,10,2
31,133143986176,10,2
1,4294967298,10,8
1,4294967297,10,32
16,68719476736,10,293
21,90194313216,10,307
11,47244640256,10,318
6,25769803776,10,462
1,4294967296,10,574
6,25769803776,11,2
11,47244640256,11,2
26,111669149696,11,2
31,133143986176,11,2
16,68719476736,11,2
36,154618822656,11,2
1,4294967297,11,3
1,4294967298,11,3
1,4294967296,11,218
21,90194313216,11,241
26,111669149696,12,2
36,154618822656,12,2
16,68719476736,12,2
31,133143986176,12,2
1,4294967298,12,8
1,4294967297,12,29
11,47244640256,12,283
6,25769803776,12,292
21,90194313216,12,300
1,4294967296,12,353
26,111669149696,13,1
6,25769803776,13,1
11,47244640256,13,1
36,154618822656,13,1
16,68719476736,13,1
1,4294967296,13,1
31,133143986176,13,1
1,4294967297,13,2
1,4294967298,13,2
21,90194313216,13,222
1,4294967298,16,11
1,4294967297,16,191
31,133143986176,16,587
16,68719476736,16,617
1,4294967296,16,621
26,111669149696,16,632
6,25769803776,16,636
36,154618822656,16,640
11,47244640256,16,646
21,90194313216,16,655


==> Plots/csvFiles/OrkutFLAT40.csv <==
30,128849018880,0,4
25,107374182400,0,4
20,85899345920,0,4
5,21474836480,0,4
35,150323855360,0,5
40,171798691840,0,4
15,64424509440,0,3
10,42949672960,0,5
15,64424509441,0,4
10,42949672961,0,3
15,64424509442,0,4
10,42949672961,1,6
15,64424509440,1,6
15,64424509442,1,6
15,64424509441,1,661
10,42949672960,1,955
20,85899345920,1,966
5,21474836480,1,977
40,171798691840,1,1001
35,150323855360,1,1173
30,128849018880,1,1277
25,107374182400,1,2323
10,42949672961,2,5
15,64424509440,2,5
15,64424509442,2,7
15,64424509441,2,5689
20,85899345920,2,6609
10,42949672960,2,6619
5,21474836480,2,6646
40,171798691840,2,6820
35,150323855360,2,7113
30,128849018880,2,7180
25,107374182400,2,10465
10,42949672961,3,1920
15,64424509440,3,14
15,64424509442,3,15
15,64424509441,3,3241
10,42949672960,3,4185
40,171798691840,3,4688
35,150323855360,3,4876
20,85899345920,3,5116
5,21474836480,3,5412
30,128849018880,3,5647
25,107374182400,3,7046
15,64424509440,4,11
15,64424509442,4,14
10,42949672961,4,16
15,64424509441,4,2749
20,85899345920,4,3139
10,42949672960,4,3204
5,21474836480,4,3349
35,150323855360,4,3606
40,171798691840,4,3632
30,128849018880,4,3833
25,107374182400,4,5859
10,42949672961,5,10
15,64424509442,5,11
15,64424509440,5,12
15,64424509441,5,581
20,85899345920,5,889
10,42949672960,5,917
5,21474836480,5,963
40,171798691840,5,1028
35,150323855360,5,1111
30,128849018880,5,1230
25,107374182400,5,2312
15,64424509442,6,3
15,64424509440,6,8
10,42949672961,6,15
15,64424509441,6,477
10,42949672960,6,738
20,85899345920,6,738
5,21474836480,6,783
40,171798691840,6,844
35,150323855360,6,930
30,128849018880,6,998
25,107374182400,6,1956
10,42949672961,7,3
15,64424509440,7,3
15,64424509442,7,3
15,64424509441,7,464
20,85899345920,7,712
10,42949672960,7,723
5,21474836480,7,779
40,171798691840,7,827
35,150323855360,7,865
30,128849018880,7,969
25,107374182400,7,1928
10,42949672961,9,4
15,64424509440,9,6
15,64424509442,9,6
15,64424509441,9,140
40,171798691840,9,154
20,85899345920,9,154
5,21474836480,9,155
10,42949672960,9,156
35,150323855360,9,163
30,128849018880,9,166
25,107374182400,9,177
33,141733920768,0,3
38,163208757248,0,3
23,98784247808,0,4
8,34359738368,0,3
28,120259084288,0,5
13,55834574849,0,4
18,77309411328,0,4
3,12884901888,0,4
3,12884901889,0,4
13,55834574848,0,5
3,12884901890,0,7
13,55834574848,1,7
3,12884901888,1,6
3,12884901890,1,11
3,12884901889,1,496
8,34359738368,1,939
13,55834574849,1,956
18,77309411328,1,1079
33,141733920768,1,1123
38,163208757248,1,1243
28,120259084288,1,1246
23,98784247808,1,1630
3,12884901890,2,4
3,12884901888,2,4
13,55834574848,2,9
3,12884901889,2,1954
13,55834574849,2,5529
8,34359738368,2,5629
18,77309411328,2,5755
33,141733920768,2,5981
38,163208757248,2,6145
28,120259084288,2,6152
23,98784247808,2,7030
3,12884901890,3,21
13,55834574848,3,21
3,12884901888,3,23
3,12884901889,3,3547
18,77309411328,3,4452
33,141733920768,3,5057
13,55834574849,3,5099
38,163208757248,3,5115
28,120259084288,3,5178
8,34359738368,3,5839
23,98784247808,3,5925
3,12884901890,4,10
3,12884901888,4,12
13,55834574848,4,13
3,12884901889,4,821
13,55834574849,4,1229
18,77309411328,4,1481
8,34359738368,4,3030
33,141733920768,4,3376
28,120259084288,4,3500
38,163208757248,4,3594
23,98784247808,4,4058
13,55834574848,5,9
3,12884901888,5,13
3,12884901890,5,14
3,12884901889,5,415
13,55834574849,5,848
8,34359738368,5,995
18,77309411328,5,995
33,141733920768,5,1063
38,163208757248,5,1180
28,120259084288,5,1181
23,98784247808,5,1564
13,55834574848,6,10
3,12884901890,6,10
3,12884901888,6,10
3,12884901889,6,315
13,55834574849,6,739
8,34359738368,6,810
18,77309411328,6,849
33,141733920768,6,898
38,163208757248,6,996
28,120259084288,6,998
23,98784247808,6,1347
13,55834574848,7,3
3,12884901890,7,3
3,12884901888,7,3
3,12884901889,7,302
13,55834574849,7,718
8,34359738368,7,828
18,77309411328,7,830
33,141733920768,7,862
28,120259084288,7,966
38,163208757248,7,969
23,98784247808,7,1328
3,12884901888,9,3
3,12884901890,9,3
13,55834574848,9,5
3,12884901889,9,124
13,55834574849,9,150
8,34359738368,9,158
33,141733920768,9,159
18,77309411328,9,161
38,163208757248,9,161
28,120259084288,9,167
23,98784247808,9,183
39,167503724545,0,5
29,124554051584,0,6
24,103079215104,0,6
19,81604378624,0,5
34,146028888065,0,5
9,38654705664,0,6
4,17179869185,0,6
14,60129542144,0,5
19,81604378625,0,6
34,146028888064,0,5
39,167503724544,0,6
4,17179869184,0,6
19,81604378625,1,14
4,17179869184,1,14
34,146028888064,1,14
39,167503724544,1,16
9,38654705664,1,1065
19,81604378624,1,1081
4,17179869185,1,1106
14,60129542144,1,1184
34,146028888065,1,1201
39,167503724545,1,1286
29,124554051584,1,1704
24,103079215104,1,2390
39,167503724544,2,3
34,146028888064,2,29
4,17179869184,2,30
19,81604378625,2,52
9,38654705664,2,5890
19,81604378624,2,5969
4,17179869185,2,6015
14,60129542144,2,6159
34,146028888065,2,6363
39,167503724545,2,6733
29,124554051584,2,9388
24,103079215104,2,11363
39,167503724544,3,15
34,146028888064,3,16
4,17179869184,3,17
19,81604378625,3,18
19,81604378624,3,2904
34,146028888065,3,2973
39,167503724545,3,3237
9,38654705664,3,3860
4,17179869185,3,5285
14,60129542144,3,5560
29,124554051584,3,6274
24,103079215104,3,7357
19,81604378625,4,14
34,146028888064,4,14
39,167503724544,4,16
4,17179869184,4,19
19,81604378624,4,1392
14,60129542144,4,1400
4,17179869185,4,1484
9,38654705664,4,1656
39,167503724545,4,2073
34,146028888065,4,2174
29,124554051584,4,2314
24,103079215104,4,2671
19,81604378625,5,8
39,167503724544,5,17
4,17179869184,5,17
34,146028888064,5,17
19,81604378624,5,860
9,38654705664,5,898
14,60129542144,5,922
4,17179869185,5,1044
34,146028888065,5,1124
39,167503724545,5,1194
29,124554051584,5,1480
24,103079215104,5,2296
39,167503724544,6,8
19,81604378625,6,9
4,17179869184,6,9
34,146028888064,6,9
19,81604378624,6,724
9,38654705664,6,727
14,60129542144,6,793
4,17179869185,6,836
34,146028888065,6,911
39,167503724545,6,1002
29,124554051584,6,1250
24,103079215104,6,1945
19,81604378625,7,4
34,146028888064,7,4
39,167503724544,7,3
4,17179869184,7,3
9,38654705664,7,708
19,81604378624,7,713
14,60129542144,7,778
4,17179869185,7,828
34,146028888065,7,889
39,167503724545,7,967
29,124554051584,7,1213
24,103079215104,7,1909
34,146028888064,9,4
4,17179869184,9,5
39,167503724544,9,5
19,81604378625,9,5
4,17179869185,9,161
9,38654705664,9,162
19,81604378624,9,164
14,60129542144,9,164
34,146028888065,9,165
39,167503724545,9,166
24,103079215104,9,179
29,124554051584,9,182
16,68719476736,0,4
31,133143986176,0,4
26,111669149696,0,4
21,90194313216,0,4
1,4294967296,0,4
36,154618822656,0,4
11,47244640256,0,4
6,25769803776,0,4
6,25769803776,1,757
36,154618822656,1,759
11,47244640256,1,773
16,68719476736,1,884
1,4294967296,1,952
31,133143986176,1,964
26,111669149696,1,1173
21,90194313216,1,2111
11,47244640256,2,2840
6,25769803776,2,2868
36,154618822656,2,3045
16,68719476736,2,3208
1,4294967296,2,3234
31,133143986176,2,5116
26,111669149696,2,5716
21,90194313216,2,8154
6,25769803776,3,970
11,47244640256,3,1053
16,68719476736,3,3632
36,154618822656,3,3708
26,111669149696,3,3828
31,133143986176,3,4140
1,4294967296,3,4514
21,90194313216,3,6417
36,154618822656,4,1085
6,25769803776,4,1117
11,47244640256,4,1126
1,4294967296,4,1354
16,68719476736,4,1413
31,133143986176,4,1731
26,111669149696,4,1785
21,90194313216,4,3052
11,47244640256,5,643
6,25769803776,5,661
36,154618822656,5,702
16,68719476736,5,782
1,4294967296,5,842
31,133143986176,5,895
26,111669149696,5,1083
21,90194313216,5,2033
11,47244640256,6,550
6,25769803776,6,566
36,154618822656,6,593
16,68719476736,6,648
1,4294967296,6,714
31,133143986176,6,722
26,111669149696,6,902
21,90194313216,6,1755
6,25769803776,7,545
11,47244640256,7,551
36,154618822656,7,584
16,68719476736,7,626
1,4294967296,7,702
31,133143986176,7,704
26,111669149696,7,885
21,90194313216,7,1761
36,154618822656,9,165
11,47244640256,9,168
6,25769803776,9,173
31,133143986176,9,177
1,4294967296,9,180
16,68719476736,9,181
26,111669149696,9,188
21,90194313216,9,208
32,137438953472,0,3
27,115964116992,0,3
22,94489280512,0,2
2,8589934592,0,2
7,30064771073,0,3
12,51539607552,0,2
17,73014444033,0,2
17,73014444032,0,2
37,158913789952,0,2
7,30064771072,0,2
17,73014444033,1,10
7,30064771072,1,11
37,158913789952,1,952
7,30064771073,1,1021
12,51539607552,1,1072
2,8589934592,1,1178
22,94489280512,1,1289
27,115964116992,1,1292
32,137438953472,1,1547
17,73014444032,1,1929
17,73014444032,2,3
17,73014444033,2,6
7,30064771072,2,6
12,51539607552,2,2978
37,158913789952,2,3029
7,30064771073,2,3092
27,115964116992,2,5193
2,8589934592,2,5233
22,94489280512,2,5306
32,137438953472,2,5950
17,73014444033,3,30
7,30064771072,3,31
17,73014444032,3,1290
2,8589934592,3,1754
37,158913789952,3,3575
7,30064771073,3,3708
22,94489280512,3,4091
32,137438953472,3,4448
12,51539607552,3,4482
27,115964116992,3,4601
17,73014444033,4,6
7,30064771072,4,31
17,73014444032,4,833
12,51539607552,4,1253
7,30064771073,4,1366
37,158913789952,4,1416
2,8589934592,4,1432
27,115964116992,4,1812
22,94489280512,4,2101
32,137438953472,4,2163
17,73014444033,5,13
7,30064771072,5,14
17,73014444032,5,551
12,51539607552,5,859
37,158913789952,5,859
7,30064771073,5,870
2,8589934592,5,1004
27,115964116992,5,1135
22,94489280512,5,1149
32,137438953472,5,1353
17,73014444033,6,11
7,30064771072,6,14
17,73014444032,6,1959
37,158913789952,6,2196
7,30064771073,6,2226
12,51539607552,6,2230
2,8589934592,6,2360
27,115964116992,6,2439
22,94489280512,6,2445
32,137438953472,6,2643
17,73014444033,7,1
7,30064771072,7,1
17,73014444032,7,437
37,158913789952,7,703
7,30064771073,7,733
12,51539607552,7,737
2,8589934592,7,852
22,94489280512,7,936
27,115964116992,7,937
32,137438953472,7,1121
17,73014444033,9,7
7,30064771072,9,9
37,158913789952,9,131
17,73014444032,9,140
12,51539607552,9,144
2,8589934592,9,147
27,115964116992,9,150
7,30064771073,9,155
22,94489280512,9,155
32,137438953472,9,161

